The Empirical Limits of Gyrochronology

The promise of gyrochronology is that given a star's rotation period and mass, its age can be inferred. The reality of gyrochronology is complicated by effects other than ordinary magnetized braking that alter stellar rotation periods. In this work, we present an interpolation-based gyrochronology framework that reproduces the time- and mass-dependent spin-down rates implied by the latest open cluster data, while also matching the rate at which the dispersion in initial stellar rotation periods decreases as stars age. We validate our technique for stars with temperatures of 3800-6200 K and ages of 0.08-2.6 gigayears (Gyr), and use it to reexamine the empirical limits of gyrochronology. In line with previous work, we find that the uncertainty floor varies strongly with both stellar mass and age. For Sun-like stars (5800 K), the statistical age uncertainties improve monotonically from $\pm$38% at 0.2 Gyr to $\pm12$% at 2 Gyr, and are caused by the empirical scatter of the cluster rotation sequences combined with the rate of stellar spin-down. For low-mass K-dwarfs (4200 K), the posteriors are highly asymmetric due to stalled spin-down, and $\pm$1$\sigma$ age uncertainties vary non-monotonically between 10% and 50% over the first few gigayears. High-mass K-dwarfs (5000 K) older than 1.5 Gyr yield the most precise ages, with limiting uncertainties currently set by possible changes in the spin-down rate (12% systematic), the calibration of the absolute age scale (8% systematic), and the width of the slow sequence (4% statistical). An open-source implementation, called gyro-interp, is available online at https://github.com/lgbouma/gyro-interp

==> tab_rotation_periods.csv <==
dr2_source_id,dr3_source_id,Prot,dr2_bp_rp,Teff_Curtis20,dr3_phot_g_mean_mag,dr3_ruwe,flag_camd_outlier,flag_ruwe_outlier,flag_rverror_outlier,flag_nbhr_count,dr3_non_single_star,flag_possible_binary,flag_pass_author_quality,flag_benchmark_period,Prot_provenance,cluster
3448544866778118400,3448544866778118400,0.843,2.542,3417.0,14.558,1.081,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
934171231015568000,934171231015568000,5.224,2.359,3521.0,15.604,0.947,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
254409986895937280,254409986895937280,3.885,0.941,5859.0,10.08,1.469,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
443970258291343872,443970258291343872,3.796,1.159,5799.0,10.929,0.984,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
452320087032817792,452320087032817792,1.51,2.486,3467.0,15.228,1.262,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
462484350477522560,462484350477522560,5.833,2.131,3735.0,14.938,1.064,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
3389509338700825472,3389509338700825472,1.646,2.754,3314.0,15.227,1.054,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
218122048726423808,218122048726423808,7.224,1.085,5077.0,8.088,1.011,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
978170628342390272,978170628342390272,7.91,2.066,3742.0,14.935,0.975,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
523210102803416832,523210102803416832,6.648,1.463,4426.0,7.465,0.884,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
444826777848777984,444826777848777984,7.121,2.657,3446.0,16.079,1.01,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
966332152287326080,966332152287326080,2.643,1.931,3869.0,14.397,1.011,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
354153111920515200,354153111920515200,1.161,2.208,3639.0,15.158,1.072,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
515519740524516992,515519740524516992,3.16,1.163,4864.0,11.19,1.114,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2079023179278234112,2079023179278234112,8.816,1.94,3846.0,13.493,1.066,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2126395431599205888,2126395431599205888,0.576,1.966,3822.0,14.494,0.969,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
276404823658849408,276404823658849408,7.551,2.641,3412.0,16.185,1.03,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
271928054687544448,271928054687544448,0.949,0.845,6166.0,10.48,0.943,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
152916508075102592,152916508075102592,0.634,1.153,5591.0,10.363,4.762,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
443571960204725888,443571960204725888,6.783,2.118,3800.0,14.657,1.032,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
448670567419349760,448670567419349760,0.436,0.966,,11.234,8.286,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2082067142862169088,2082067142862169088,7.172,1.863,3917.0,13.504,1.059,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
160006708806615552,160006708806615552,0.211,1.292,4787.0,8.648,3.614,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2076057487181907328,2076057487181907328,4.62,2.264,3585.0,14.304,1.024,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
449492826020163200,449492826020163200,7.439,2.108,3685.0,13.319,1.114,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2170000069897620864,2170000069897620864,0.341,2.617,3387.0,16.148,1.005,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
1113760924811558016,1113760924811558016,3.579,2.457,3482.0,15.952,1.034,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
212577417749125376,212577417749125376,1.682,2.537,3455.0,15.704,1.031,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
447361152152230656,447361152152230656,1.112,2.583,3451.0,15.418,1.109,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
1997820294195124224,1997820294195124224,3.092,0.803,5918.0,10.282,0.912,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
166562375089681408,166562375089681408,0.687,3.121,3209.0,16.973,0.923,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247385825586074240,247385825586074240,3.16,2.341,3621.0,16.254,1.038,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
3422611270127912192,3422611270127912192,5.143,1.301,4593.0,10.743,1.167,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
159882498352712576,159882498352712576,5.197,1.753,4264.0,13.823,1.012,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2212664831898034816,2212664831898034816,0.85,0.594,6428.0,7.887,0.903,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
117494022999087872,117494022999087872,9.576,1.504,4408.0,13.082,0.973,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2074162856868444288,2074162856868444288,8.037,1.114,5077.0,12.542,0.916,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
337262311215943424,337262311215943424,5.512,1.386,4522.0,13.055,1.161,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
436481278436868096,436481278438274432,14.0,2.752,3372.0,15.341,4.614,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
439718962223158272,439718962223158272,4.108,2.646,3431.0,15.552,1.009,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436564910039067520,436564910039067520,0.949,2.932,3305.0,16.339,0.943,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
237656625142801152,237656625142801152,1.055,2.958,3242.0,16.205,0.939,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
439718962223158016,439718962223158016,4.108,2.516,3497.0,15.26,1.054,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
245935123070635136,245935123070635136,1.72,1.668,4201.0,13.807,1.065,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
249896422945392512,249896422945392512,6.045,1.64,4275.0,13.722,0.978,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
452059846373012224,452059846373012224,3.631,1.83,3987.0,14.025,1.085,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441452239225969152,441452239225969152,0.467,2.796,3362.0,15.876,1.01,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
443462868035060352,443462868035060352,0.355,3.059,3268.0,16.471,1.008,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248867172684107648,248867172684107648,0.737,3.08,3209.0,16.887,1.068,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249277810217226752,249277810217226752,3.541,2.538,3479.0,15.297,1.057,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441663998293948544,441663998293948544,0.404,2.64,3434.0,15.484,1.118,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249438819950184448,249438819950184448,0.659,2.893,3310.0,16.62,1.01,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
440682134411472384,440682134411472384,6.972,1.47,4467.0,12.997,0.978,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
438894775177284096,438894775177284096,0.402,2.779,3330.0,15.783,0.998,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
447114380511275008,447114380511275008,0.787,2.947,3323.0,16.663,1.053,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
440958249267343232,440958249267343232,1.235,2.825,3347.0,16.272,1.05,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248840238948148608,248840238948148608,4.378,1.147,5142.0,12.096,0.846,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441726842254931712,441726842254931712,0.631,2.996,3269.0,16.935,1.068,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441724913808888448,441724918111172736,0.55,2.993,3271.0,16.997,1.044,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
243105942211695232,243105942211695232,1.975,2.755,3374.0,15.801,1.05,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249087525984410752,249087525984410752,0.788,3.004,3252.0,16.491,1.032,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
453287657264888192,453287657264888192,3.036,2.583,3451.0,15.354,0.994,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436339613235900288,436339613235900288,0.817,3.067,3212.0,16.465,0.988,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
251005761459465600,251005761459465600,0.504,2.526,3480.0,15.462,1.101,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436723205354481408,436723205354481408,1.63,2.758,3383.0,15.836,1.059,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248888789258269824,248888789258269824,2.692,2.722,3391.0,16.115,1.026,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
437974071628527232,437974071628527232,4.707,2.832,3318.0,15.961,1.087,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
231636249228202368,231636249228202368,0.479,3.296,3068.0,16.949,0.993,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
441402795562969728,441402795562969728,0.885,3.063,3224.0,16.448,0.977,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435326859946780800,435326859946780800,0.171,2.487,3503.0,15.062,1.059,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248635764146008832,248635764146008832,0.315,2.823,3342.0,16.346,1.04,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
248892568829466624,248892568829466624,0.956,2.916,3298.0,16.329,1.055,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248334085642021888,248334085642021888,0.15,2.874,3311.0,15.931,1.102,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442601194515899264,442601194515899264,0.453,2.921,3316.0,16.156,1.044,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249803922232851712,249803926531303552,5.251,2.992,3274.0,16.819,1.13,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
436456848663041536,436456848663041536,0.591,2.947,3291.0,16.744,1.033,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249764790788074624,249764790788074624,0.29,2.004,3878.0,14.278,1.027,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
242493789115621248,242493789115621248,0.696,2.692,3392.0,15.74,1.059,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249186099774312320,249186099774312320,0.189,3.105,3198.0,16.869,1.055,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248994582892625920,248994582892625920,2.568,2.606,3443.0,15.474,1.058,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441034115568860544,441034115568860544,6.783,3.053,3238.0,16.977,1.083,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
248246708826521984,248246708826521984,0.81,2.876,3315.0,16.377,0.987,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
452387638277527168,452387638277527168,1.272,2.994,3225.0,16.467,1.06,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435361941239324416,435361941239324416,0.755,2.771,3369.0,15.881,1.036,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435689247809089664,435689252108228864,0.957,2.909,3304.0,16.282,1.147,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442927508952649344,442927508952649344,0.495,3.07,3248.0,16.792,1.045,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435278343996248704,435278343996248704,2.846,2.677,3408.0,15.733,1.059,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436441176331772928,436441176331772928,0.297,1.181,5088.0,12.293,0.964,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
442676197527494784,442676197527494784,0.299,2.987,3291.0,16.43,1.0,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442555358625377024,442555358625377024,2.448,2.797,3367.0,15.898,1.09,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442673968442584832,442673968442584832,0.467,2.753,3394.0,15.719,1.006,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435289613991362304,435289613991362304,2.692,2.757,3369.0,15.88,1.109,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
454326210416479616,454326214719659008,1.492,2.561,3450.0,15.301,1.19,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436403797226964352,436403797226964352,0.661,3.083,3211.0,16.758,1.071,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
452874103455279488,452874103455279488,0.274,2.548,3474.0,15.252,1.092,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
231129477446178944,231129477446178944,3.962,2.943,3250.0,16.575,1.006,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
242815877300228224,242815877300228224,0.437,2.958,3273.0,16.315,1.022,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
242877690469014528,242877690469014528,0.975,2.833,3335.0,16.079,1.018,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
439807709128929536,439807709128929536,0.969,2.92,3308.0,16.489,0.98,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
243157275660475264,243157275660475264,0.738,3.043,3228.0,16.945,1.029,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441451895628606848,441451895628606848,0.73,2.679,3413.0,15.633,1.092,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435369843979002880,435369843979002880,0.469,3.002,3256.0,16.791,1.039,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249216168846376448,249216168846376448,2.946,2.649,3425.0,15.644,1.087,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442269794840563584,442269794840563584,3.605,2.467,3534.0,15.293,1.032,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435440483302187904,435440483302187904,0.484,3.133,3179.0,16.596,1.053,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436759729755926400,436759729755926400,1.521,3.012,3264.0,16.465,1.002,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
459955679890218624,459955679890218624,5.833,0.96,5685.0,11.196,1.13,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
243157550538353024,243157550538353024,2.535,2.953,3279.0,16.251,1.012,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
242928474163931776,242928474163931776,1.219,2.646,3419.0,15.649,1.07,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
243171706750419200,243171706750419200,1.016,3.001,3256.0,16.804,1.051,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435366236206515200,435366236206515200,0.185,2.983,3266.0,16.253,1.019,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441429733597631232,441429733597631232,1.2,2.397,3562.0,14.962,1.111,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441640668031763584,441640668031763584,1.412,2.83,3347.0,16.331,0.988,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249253204344052096,249253204344052096,1.206,2.663,3420.0,15.899,1.068,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
439949103750980864,439949103750980864,1.007,3.124,3182.0,16.634,1.055,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435159768541504000,435159768541504000,0.253,1.605,4283.0,13.258,1.105,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249293478258283904,249293478258283904,3.605,2.536,3479.0,15.432,1.02,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441732335512486400,441732339814641408,2.895,2.748,3385.0,15.77,1.092,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248238187611328768,248238187611328768,5.973,2.362,3575.0,14.95,1.022,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436743958636407552,436743958636407552,3.17,2.933,3303.0,16.466,0.997,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
440659456984277760,440659456984277760,0.298,2.405,3550.0,15.124,1.014,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249584539600350720,249584539600350720,2.413,2.488,3506.0,15.464,1.059,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
439572551079483520,439572555379925888,0.443,3.09,3200.0,16.8,1.071,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
251387120195665152,251387120195665152,0.337,3.035,3247.0,16.689,0.977,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
232162125023265152,232162125023265152,4.892,1.923,3902.0,14.116,1.066,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249136729131553792,249136729131553792,0.869,2.95,3283.0,16.497,1.114,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249368141968881152,249368141968881152,0.655,3.036,3239.0,16.734,1.089,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
243544372472604416,243544372472604416,1.512,2.913,3280.0,16.275,1.011,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
459955679890218112,459955679890218112,5.833,1.227,4939.0,12.25,0.981,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
245073999307152384,245073999307152384,0.304,2.665,3403.0,15.527,1.047,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249307187793232768,249307187793232768,1.211,2.719,3394.0,15.959,1.015,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436466778627893248,436466778627893248,1.535,2.899,3315.0,16.391,1.07,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441781955276048256,441781955276048256,1.762,2.824,3352.0,16.01,1.022,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
439836128930823424,439836128930823424,1.81,2.88,3330.0,16.185,1.04,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435436536231088256,435436536231088256,0.318,2.921,3302.0,16.615,1.014,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442671563260694016,442671563260694016,4.892,2.308,3648.0,14.96,1.056,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
244961093205959424,244961093205959424,1.857,2.498,3486.0,15.315,0.935,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442061540465390464,442061540465390464,0.495,2.984,3274.0,16.423,1.145,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
233593860965180928,233593860965180928,1.362,2.987,3233.0,16.092,0.998,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249111302925370368,249111302925370368,1.769,2.752,3376.0,15.769,0.95,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
436514195065458560,436514195065458560,0.541,3.047,3238.0,16.569,1.051,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
447270442443623040,447270442443623040,2.149,2.596,3480.0,15.761,1.047,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441519137638296576,441519137638296576,0.346,2.791,3365.0,16.067,0.947,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
247999421789789952,247999421789789952,0.264,2.109,3763.0,14.4,1.016,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435318510530236928,435318510530236928,0.255,2.54,3476.0,15.216,1.052,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
449884600055300352,449884600055300352,3.767,1.275,4847.0,12.53,0.918,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
247586005420253568,247586005420253568,0.93,2.958,3260.0,16.748,0.98,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441409701870651904,441409701870651904,0.556,3.097,3206.0,16.674,1.001,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249134083431685760,249134083431685760,0.831,2.861,3325.0,16.056,0.939,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249021830165042816,249021830165042816,1.36,2.688,3404.0,15.608,1.045,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
245461645875737216,245461645875737216,0.477,3.139,3144.0,17.0,0.959,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248943180723568000,248943180723568000,0.768,3.092,3201.0,16.911,1.05,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
231910577378823168,231910577378823168,1.896,2.651,3399.0,15.247,1.048,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248043574053255680,248043574053255680,0.36,2.371,3568.0,14.876,0.999,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
443227881784657536,443227881784657536,1.614,2.355,3614.0,14.81,1.128,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441733508044053248,441733508044053248,2.535,2.806,3363.0,16.268,1.02,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
435447840586828800,435447840586828800,0.464,2.933,3282.0,16.288,1.031,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
248322815647568512,248322815647568512,2.87,1.279,4807.0,12.713,1.013,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
243089483897229312,243089483897229312,5.335,2.355,3581.0,14.994,1.006,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249077557363306368,249077557363306368,1.237,2.86,3327.0,16.113,1.038,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
247918332806624896,247918332806624896,2.373,2.686,3399.0,15.72,1.099,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
449884600055300096,449884600055300096,3.767,0.935,5788.0,11.057,0.979,False,False,False,False,0,True,False,False,2022arXiv221109822B,α Per
441668843016998912,441668843016998912,2.023,2.662,3424.0,15.845,1.083,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
442893046134189696,442893046134189696,0.592,2.967,3307.0,16.437,1.036,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
249136694771821184,249136694771821184,2.692,2.926,3295.0,16.312,1.094,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
233461575969830528,233461575969830528,2.069,2.516,3469.0,15.429,1.012,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441850842251784448,441850842251784448,1.62,2.989,3273.0,16.313,1.054,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441484365581055616,441484365581055616,0.339,3.123,3197.0,16.962,1.002,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
445990164230896256,445990164230896256,1.141,2.979,3308.0,16.424,1.042,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
441493058594758400,441493058594758400,0.287,2.974,3278.0,16.306,1.051,False,False,False,False,0,True,True,True,2022arXiv221109822B,α Per
523413271935393280,523413271935393280,13.084,2.944,3237.0,16.132,1.104,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
511727284398887168,511727284398887168,10.938,1.601,4197.0,13.121,1.011,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
486778437849175680,486778437849175680,7.726,3.102,3119.0,15.536,1.469,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
424630978333011840,424630978333011840,13.436,1.751,4052.0,12.777,3.838,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441584627298888960,441584627300636416,6.924,2.895,3318.0,16.231,1.044,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
226281726380017024,226281726380017024,8.516,1.255,4687.0,11.249,1.16,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
467120368235067008,467120368235067008,9.309,1.91,3871.0,12.778,3.759,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
242038797456791808,242038797456791808,6.393,2.964,3267.0,16.414,1.008,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
1122384978623841408,1122384978623841408,9.669,1.327,4561.0,12.359,0.952,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
451631174277342848,451631174277342848,7.848,2.378,3543.0,15.288,0.998,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
199162997934516992,199162997934516992,7.848,1.842,3958.0,13.543,1.148,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
446072043487227008,446072043487227008,7.224,1.379,4726.0,12.785,1.057,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436194580780791680,436194580780791680,6.972,2.818,3351.0,16.615,1.035,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
1118628943823526784,1118628943823526784,7.384,1.0,5258.0,10.023,2.497,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
464916298400135552,464916298400135552,8.235,2.272,3626.0,14.911,1.026,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2879481456904215040,2879481456904215040,7.786,1.447,4411.0,13.142,1.015,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
251148869768783104,251148869768783104,8.037,1.28,4824.0,12.216,0.957,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
516196382546089472,516196382546089472,6.972,1.914,3861.0,13.411,1.017,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
976696316393172736,976696316393172736,7.439,1.161,4993.0,12.526,1.038,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
161300039421933184,161300039421933184,7.551,1.366,4660.0,12.732,1.007,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
474045951461882880,474045951461882880,9.576,1.279,4733.0,12.299,1.413,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
443694212154550400,443694212154550400,8.373,1.494,4714.0,13.579,1.251,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
142081302019408896,142081302019408896,7.609,1.271,4735.0,12.544,1.097,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2071506329368818432,2071506329368818432,6.475,1.177,4866.0,12.194,0.94,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443702733369514496,443702733369514496,7.551,1.318,4810.0,12.551,0.962,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
244858082709373312,244858082709373312,5.636,1.096,5231.0,11.553,0.899,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
249364465476847744,249364465476847744,6.56,1.412,4594.0,13.058,0.915,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441652968818106880,441652968818106880,5.117,3.036,3244.0,16.724,0.957,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
248904556077914752,248904556077914752,9.056,1.229,4938.0,12.28,1.019,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2069138775899710592,2069138775899710592,4.798,2.373,3524.0,15.197,0.976,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
421945356762784640,421945356762784640,9.859,2.937,3244.0,16.852,0.99,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
1998700826906086144,1998700826906086144,5.766,1.262,4707.0,12.152,0.832,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
264437528642498560,264437528642498560,6.737,1.633,4138.0,11.389,0.984,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
438625910224539392,438625910224539392,5.452,1.101,5085.0,11.576,1.02,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
3291293362308520576,3291293362308520576,9.138,1.369,4483.0,11.689,1.314,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
435424750841023488,435424750841023488,8.304,1.825,4046.0,13.787,1.123,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
447433341962048640,447433341962048640,7.021,3.309,3136.0,16.989,3.134,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
462398760370579328,462398760370579328,4.989,1.367,4635.0,13.207,0.999,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
348892464178559104,348892464178559104,10.703,1.594,4238.0,14.012,1.061,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
446076956929732608,446076956929732608,5.766,1.396,4679.0,12.708,1.041,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
464078436180970368,464078436180970368,6.312,1.414,4543.0,13.159,1.084,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
244932849501355520,244932849501355520,6.312,2.5,3484.0,15.334,1.111,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436473616215714048,436473616215714048,4.416,1.901,3970.0,13.466,5.238,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
2078292381993379968,2078292382001272704,4.664,0.955,5443.0,10.394,9.133,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
445733423965799040,445733423965799040,8.589,1.354,4721.0,12.46,1.115,False,False,False,True,2,True,False,False,2022arXiv221109822B,α Per
2012581989408862720,2012581989408862720,7.91,2.15,3664.0,13.779,3.012,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2011421214367026048,2011421214367026048,4.378,1.467,4387.0,12.746,7.108,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
435441037356620032,435441037356620032,7.848,2.283,3641.0,14.831,1.028,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
246872559812147072,246872559812147072,5.902,2.013,3846.0,14.312,1.004,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
219964005583311360,219964005583311360,6.434,1.872,3994.0,14.136,1.049,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
229852772646555520,229852772646555520,6.604,1.037,5174.0,10.473,0.993,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
245406807732412160,245406807732412160,7.848,1.465,4480.0,13.291,1.025,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
470627226214265728,470627230516963584,7.384,1.775,3985.0,12.015,,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
451143540869977472,451143540869977472,6.876,0.973,5488.0,10.825,1.047,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
224297765024996864,224297765024996864,5.573,1.479,4373.0,12.491,1.0,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
221625741312364160,221625741312364160,5.733,1.472,4418.0,12.83,0.895,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435712582369002624,435712582369002624,6.475,1.883,3972.0,13.663,1.078,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
438542484780496512,438542484780496512,4.416,2.413,3521.0,15.553,1.127,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249462940486302208,249462940486302208,4.042,0.957,5710.0,11.028,2.223,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
440116122138729856,440116122138729856,5.573,1.294,4788.0,11.848,19.111,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
229651454640688128,229651454640688128,6.434,1.424,4513.0,13.016,0.945,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
422128425449665408,422128425449665408,5.512,1.085,5173.0,12.514,0.914,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
250338220460615424,250338220460615424,4.73,1.648,4124.0,11.409,1.808,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
3447335330970458112,3447335330970458112,5.393,1.982,3792.0,12.786,1.01,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
38732672207633792,38732672207633792,6.195,1.292,4656.0,11.712,4.609,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
459980556340904192,459980556340904192,7.071,1.849,4052.0,14.239,1.031,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
277805429670237952,277805429670237952,5.604,2.28,3560.0,13.168,1.201,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
442293674857984384,442293674857984384,6.737,2.063,3872.0,14.834,3.066,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
353796419179533056,353796419179533056,5.766,1.273,4758.0,13.013,0.96,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
171261206749997696,171261206749997696,6.972,2.232,3721.0,14.953,1.03,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
233152544484381312,233152544484381312,4.868,1.012,5409.0,11.583,1.239,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
249044331494743296,249044331494743296,7.021,1.204,5011.0,12.497,0.878,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
257082418627589760,257082418627589760,5.512,1.484,4400.0,12.932,1.04,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
462184660537968384,462184664841937152,6.692,1.025,5450.0,11.447,1.481,False,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
234240678735908096,234240678735908096,4.359,1.134,5058.0,11.849,0.98,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441576243523280640,441576243523280640,8.589,1.28,4866.0,11.948,1.234,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
248022408454552704,248022408454552704,6.972,1.257,4864.0,12.544,0.982,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
471793434393810304,471793434393810304,5.197,0.695,6169.0,8.554,0.948,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2011423520771256192,2011423520771256192,4.359,1.852,3956.0,14.519,1.033,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
219860509753897728,219860509753897728,6.876,1.354,4651.0,12.32,0.985,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
524946502242696192,524946502242696192,5.833,1.135,5012.0,12.293,0.963,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435621494703658240,435621494703658240,4.321,1.069,5387.0,11.739,0.829,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
198519710613648128,198519714911509120,7.973,2.127,3743.0,14.559,1.092,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
505057470764504064,505057470764504064,5.766,1.271,4667.0,11.908,1.004,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2176179462685079296,2176179462685079296,5.833,1.644,4153.0,13.654,0.972,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
446488105559389568,446488105559389568,5.766,1.124,5899.0,11.956,3.083,True,True,False,True,3,True,False,False,2022arXiv221109822B,α Per
443819315960898304,443819315960898304,7.277,1.522,4483.0,13.413,1.045,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441866411512345856,441866411512345856,4.496,1.15,5215.0,11.99,1.35,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
459980174085449856,459980178384642944,7.071,3.165,3113.0,16.603,1.075,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
254779285363943552,254779285363943552,5.143,0.869,5762.0,10.334,0.885,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2069023430257042176,2069023430257042176,4.989,0.998,5368.0,12.312,0.893,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441573048067694592,441573048067694592,6.692,2.242,3674.0,14.863,1.04,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2026308743592141952,2026308743592141952,4.73,0.957,5527.0,11.494,1.032,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
143044302406892416,143044302406892416,7.277,1.223,4803.0,12.178,1.48,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
504555200110452480,504555204414241792,6.195,1.946,3858.0,14.006,1.676,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
447602460594472576,447602460594472576,6.475,1.311,5126.0,13.402,0.998,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247760003131838720,247760003131838720,6.518,1.407,4561.0,12.755,1.011,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441515559925069312,441515559925069312,6.272,1.184,5084.0,12.353,0.959,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
176770034888040064,176770034888040064,5.452,1.078,5317.0,11.499,1.94,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2078418619682499200,2078418619682499200,4.397,1.713,4088.0,13.747,0.988,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
420491179612718208,420491179612718208,5.636,1.043,5231.0,11.969,0.861,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249113055272003456,249113055272003456,5.573,1.427,4557.0,12.84,0.971,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
446640525359205632,446640525359205632,3.767,1.131,5756.0,11.597,1.682,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2079429311383640448,2079429311383640448,7.277,1.504,4312.0,12.295,0.995,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2173115055064962304,2173115055057798784,5.364,1.0,5299.0,11.05,0.788,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443727884697810432,443727884697810432,6.876,1.381,5018.0,13.855,1.058,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436455126375970304,436455126375970304,4.775,1.012,5569.0,11.649,1.043,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
356054472467104384,356054472467104384,4.537,0.84,6066.0,11.648,1.097,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
453919257978009216,453919257978009216,3.684,0.9,5765.0,10.919,1.154,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
250984939457613568,250984939457613568,6.434,0.95,5679.0,11.146,1.63,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
160052888295032320,160052888295032320,6.924,1.564,4487.0,13.172,1.99,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
463515932901756672,463515932901756672,5.364,1.186,4838.0,11.627,0.916,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435238143102673024,435238143102673024,4.416,1.237,4883.0,11.973,1.099,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435680765247601536,435680765247601536,4.821,1.062,5408.0,11.682,0.948,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
232471774986777856,232471774986777856,5.482,1.133,5068.0,11.971,1.162,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
232140066071515520,232140066071515520,5.512,1.264,4657.0,10.728,1.17,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441447669380929792,441447669380929792,4.058,1.274,4863.0,12.568,0.976,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
250834198984686720,250834198984686720,3.946,0.887,6135.0,11.805,1.241,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
438229982958738432,438229982958738432,5.091,1.374,4526.0,12.382,1.025,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249885187311137408,249885187311137408,5.04,1.456,4531.0,13.066,0.954,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441937295652064896,441937295652064896,6.233,2.245,3675.0,14.762,1.031,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
1997677082805188992,1997677082805188992,4.685,0.889,5686.0,11.174,0.903,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
270380290211175680,270380290211175680,6.233,1.427,4562.0,13.019,1.081,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
341482065044486144,341482065044486144,4.125,0.93,5504.0,10.745,1.045,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
227379043283984000,227379043283984000,4.125,2.038,3787.0,14.251,0.987,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441716774852013568,441716774852013568,5.452,1.278,4867.0,12.632,0.97,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
544475581095397632,544475581095397632,5.973,1.552,4246.0,12.799,0.926,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
440266141057521664,440266141057521664,4.685,1.118,5058.0,10.647,2.553,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
249198645379514880,249198645379514880,5.636,1.274,4855.0,12.562,1.008,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
442414346259448320,442414346259448320,6.972,2.594,3470.0,15.472,0.998,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
247931114629354368,247931114629354368,4.821,2.559,3468.0,15.234,1.223,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
252984500131208704,252984500131208704,5.7,1.373,4514.0,12.245,0.941,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
458361147520760576,458361147520760576,4.916,1.207,4819.0,12.055,0.962,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442251098842467968,442251098842467968,3.242,0.999,6101.0,12.253,4.025,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
242736712463377280,242736712463377280,7.384,1.166,5071.0,12.168,1.015,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
447735467141250176,447735467141250176,9.056,2.838,3362.0,16.172,1.497,False,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
435405303228775680,435405303228775680,6.009,1.312,4773.0,12.601,0.975,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
228538031621896064,228538031621896064,5.251,1.294,4718.0,12.529,0.93,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2207730326794421888,2207730326794421888,6.009,2.607,3394.0,15.036,1.071,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
251255969072541056,251255969072541056,6.233,1.26,5069.0,13.481,1.057,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
522555034397334912,522555034397334912,4.159,1.191,4883.0,12.424,0.879,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2079579940173649280,2079579940173649280,5.573,1.054,5183.0,11.981,0.904,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441737455113305088,441737455113305088,3.201,1.585,4347.0,13.41,1.042,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
434698385971110400,434698385971110400,4.685,1.915,3925.0,14.016,0.926,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
409038567717304960,409038567717304960,5.091,1.341,4619.0,13.008,1.399,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
272406037306137600,272406037306137600,6.157,1.845,4011.0,14.599,1.021,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
448026253606629376,448026253606629376,3.93,1.054,5375.0,10.478,11.81,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
255704863697011456,255704863697011456,5.335,1.289,4654.0,11.853,0.936,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2199840609315217280,2199840609315217280,4.599,1.088,5073.0,11.479,0.781,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
439217374462254720,439217374462254720,4.557,1.033,5492.0,12.155,1.044,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
244788847837136896,244788847837136896,4.359,1.06,5331.0,11.585,1.138,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
447440007751299072,447440007751299072,5.542,1.275,4871.0,12.453,0.956,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
257345923462418560,257345923462418560,4.142,2.082,3744.0,13.808,1.016,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
428296445162849920,428296445162849920,4.025,1.16,4919.0,11.999,0.876,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
354017768911686144,354017768911686144,3.242,0.864,5860.0,11.113,1.201,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2083092196937347712,2083092196937347712,8.304,1.342,4557.0,12.254,1.054,True,False,True,True,2,True,False,False,2022arXiv221109822B,α Per
2172251556166765696,2172251556166765696,4.516,1.34,4553.0,12.546,0.857,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2011823227609588224,2011823227609588224,4.194,2.91,3246.0,15.323,1.201,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
231169747059281920,231169747059281920,5.17,1.183,4938.0,12.141,0.933,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
444103745874052480,444103745874052480,6.157,1.164,5021.0,11.678,0.953,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2174373549201209216,2174373549201209216,6.272,1.074,5111.0,11.612,0.907,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
508850446581536384,508850446589797376,3.811,1.073,5076.0,10.812,0.942,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
218908371343213568,218908371343213568,4.892,1.01,5239.0,10.325,0.936,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443396210143348864,443396210143348864,4.752,1.823,4101.0,13.841,1.043,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
430808348197793152,430808348197793152,4.798,1.732,4042.0,12.803,1.0,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
431201732842524544,431201732842524544,5.868,1.797,3980.0,12.611,1.079,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
460152801708214400,460152801708214400,3.553,0.785,6234.0,10.212,2.302,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
169867816283017088,169867816283017088,5.279,1.145,5565.0,11.871,1.819,True,True,True,True,2,True,False,False,2022arXiv221109822B,α Per
186097084645999488,186097084645999488,7.33,1.099,5104.0,11.629,3.368,False,True,False,True,2,True,False,False,2022arXiv221109822B,α Per
436533947615760384,436533947615760384,5.902,1.285,4793.0,12.22,1.059,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2171731525833648256,2171731525833648256,5.766,1.772,4009.0,13.499,1.004,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
199447084249435008,199447084249435008,4.62,1.97,3840.0,13.875,1.054,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2077700535507929600,2077700535507929600,5.143,1.411,4455.0,13.098,1.01,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443571921544551680,443571921544551680,6.783,1.195,5132.0,12.178,0.886,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
355625667228299648,355625667228299648,4.642,0.909,5651.0,10.964,0.95,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441390700935150336,441390700935150336,3.18,1.319,4766.0,12.687,0.952,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
245357913824994560,245357913824994560,3.541,1.188,5006.0,12.478,0.962,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
461768327888957440,461768327888957440,3.87,0.975,5669.0,11.208,1.32,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
523114788890667776,523114788890667776,5.224,2.747,3341.0,16.054,1.03,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
174415254637099904,174415254637099904,4.868,1.433,4464.0,12.817,0.964,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442826044645857408,442826044645857408,4.266,2.095,3815.0,14.419,1.041,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
423737148403508864,423737148403508864,4.664,1.668,4171.0,13.786,1.008,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2172653294535244544,2172653294535244544,4.108,1.097,5055.0,11.286,1.28,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441355825800832512,441355825800832512,5.04,1.083,5346.0,11.803,1.272,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
247713200869876992,247713200869876992,4.868,1.519,4388.0,12.815,2.565,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
441813566235162240,441813566235162240,5.422,2.41,3562.0,15.057,1.019,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
439927624614113792,439927624614113792,4.685,1.166,5040.0,11.639,8.459,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
435404306796373248,435404306796373248,4.378,1.152,5141.0,11.84,1.054,True,False,False,True,2,True,False,False,2022arXiv221109822B,α Per
172412361064165376,172412361064165376,2.767,0.825,6207.0,9.895,0.909,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
245574277097277696,245574277097277696,3.977,3.052,3195.0,16.086,1.142,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
242372774113285248,242372774113285248,5.573,1.314,4683.0,12.261,0.971,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
335890326862258048,335890326862258048,3.657,0.858,5756.0,10.87,1.219,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
230355107723858688,230355107723858688,5.512,1.266,4741.0,12.322,0.971,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
187954988718885760,187954988718885760,3.351,0.678,6216.0,8.493,0.939,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2179876192577364352,2179876192577364352,3.541,0.789,5931.0,10.621,0.939,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2216686811076654080,2216686811076654080,5.335,2.293,3559.0,14.088,1.078,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
452553355299049984,452553355299049984,5.636,2.573,3438.0,15.555,1.081,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2163421210801485952,2163421210801485952,4.159,0.866,5688.0,10.082,0.921,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
179364882324515968,179364882324515968,2.561,2.365,3510.0,13.248,1.339,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2180533941047034368,2180533941047034368,4.892,1.008,5265.0,10.919,4.018,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
441920455079650304,441920455079650304,3.84,1.392,4640.0,12.74,2.828,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
249182461943340032,249182461943340032,4.321,1.441,4538.0,13.055,1.058,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
232984147404072704,232984147404072704,4.989,2.547,3451.0,15.196,1.014,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
250977380315273088,250977380315273088,3.467,1.232,5068.0,12.784,0.964,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
358858265774938624,358858265774938624,3.263,2.274,3584.0,14.313,1.099,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
457134573575251200,457134573575251200,4.821,1.151,5172.0,12.403,5.799,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
250076021297305216,250076021297305216,3.618,1.029,5393.0,11.157,1.054,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
421818053931122176,421818053931122176,2.837,1.271,4727.0,12.824,0.983,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
3389588293083264128,3389588293083264128,5.512,2.264,3571.0,12.828,1.066,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
1998329432495088768,1998329432495088768,4.212,1.437,4425.0,12.596,1.13,False,False,True,True,2,True,False,False,2022arXiv221109822B,α Per
340324725977183488,340324725977183488,2.821,1.139,5003.0,12.355,1.117,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
217642936535856000,217642936535856000,4.516,1.647,4232.0,13.192,6.748,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
437671461116220160,437671461116220160,5.224,3.127,3135.0,16.626,1.08,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
1087158722013108480,1087158722013108480,4.436,0.829,5798.0,10.228,1.094,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
428614272745299328,428614272745299328,3.541,0.889,5704.0,11.156,0.801,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2013637937193278976,2013637937193278976,5.573,1.664,4130.0,12.929,1.136,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249164423080454912,249164423080454912,3.063,0.805,6189.0,9.848,1.16,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
249236647249997696,249236647249997696,5.117,1.258,4899.0,12.539,0.899,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441372971309927936,441372971309927936,2.729,1.519,4421.0,13.236,1.013,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
467044437514267520,467044437514267520,3.211,0.703,6332.0,9.941,1.017,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
452131967463269632,452131967463269632,3.579,0.922,5591.0,11.108,0.883,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
184672564252033024,184672564252033024,2.814,1.341,4542.0,11.966,1.146,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
514673700688930048,514673700690854144,3.541,0.922,5511.0,10.649,0.898,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
454613255974189568,454613255974189568,3.373,2.592,3414.0,14.826,1.055,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
472245436751212672,472245436752388096,4.025,1.082,5050.0,10.876,0.933,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
174917392149086592,174917392149086592,5.482,1.185,4893.0,11.905,0.997,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
420179334931279488,420179334931279488,3.221,0.842,5834.0,11.027,1.213,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2082241759050306944,2082241759050306944,6.972,1.611,4186.0,12.753,0.942,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441750928431655040,441750928431655040,5.279,1.141,5219.0,11.968,1.185,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2198279165370980224,2198279165370980224,4.159,0.855,5768.0,10.761,0.955,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441430111554726784,441430111554726784,4.025,1.053,5446.0,11.76,0.981,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
527455729511712512,527455729511712512,8.663,2.578,3422.0,15.194,1.222,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
249377384738537088,249377384738537088,4.142,1.129,5089.0,11.36,1.273,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
222939696365435136,222939696365435136,4.284,2.607,3435.0,15.374,1.071,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
235786905619492096,235786905619492096,4.34,1.0,5398.0,11.185,1.547,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
463311836056460160,463311836056460160,6.56,1.059,5396.0,12.415,0.851,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2075983304509864576,2075983304509864576,2.854,0.813,5875.0,9.794,0.884,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
251179484294840960,251179484294840960,3.592,2.405,3545.0,14.637,1.116,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
518689426383051008,518689426383051008,2.692,0.726,6139.0,9.897,0.882,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
225470492957610624,225470492957610624,5.542,1.369,4490.0,11.375,1.068,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
157384334918060544,157384334918060544,4.456,1.113,4975.0,10.556,1.103,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441358776436543488,441358776436543488,4.284,1.112,5258.0,11.993,0.996,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
987283930469428736,987283930469428736,3.915,0.749,6092.0,10.11,2.461,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
413551375760729472,413551375760729472,2.548,0.68,6266.0,9.544,0.918,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
231549009853001600,231549009853001600,4.025,1.789,4032.0,13.322,2.764,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441103002545406464,441103002545406464,3.455,1.36,4705.0,12.732,0.944,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441378159630386816,441378159630386816,3.946,1.91,3964.0,14.047,0.995,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
217550440120177920,217550440120177920,3.17,2.443,3538.0,14.649,1.33,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
444663603454525696,444663603454525696,5.04,2.035,3854.0,14.335,1.026,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
444310930800236288,444310935099774592,4.798,1.265,4778.0,12.012,0.926,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
138206721826797056,138206721826797056,4.009,1.365,4586.0,12.667,2.212,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
435705298104337920,435705298105934848,3.008,1.278,4865.0,12.592,0.971,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
436753953020260096,436753957320986624,3.274,0.866,6183.0,10.987,1.096,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435211342506946688,435211342506946688,4.775,2.953,3275.0,16.286,1.065,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
232078596499852544,232078596499852544,1.827,0.678,6345.0,8.868,3.919,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
994559119736213504,994559119736213504,2.99,0.734,6061.0,9.063,1.116,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
186216351595120768,186216351596195328,2.814,0.903,5641.0,10.717,1.01,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436536838133473408,436536838133473408,3.362,1.469,4516.0,13.105,1.062,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
438419648715329408,438419648715329408,3.263,2.613,3412.0,15.811,1.049,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2126704806681773696,2126704806681773696,4.557,1.868,3914.0,13.95,1.005,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
243047702455714944,243047702455714944,3.073,1.923,3942.0,13.791,6.571,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
225057390121619456,225057390121619456,3.605,0.842,5929.0,11.071,1.289,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
441662349026548224,441662349026548224,4.34,1.021,5551.0,11.737,1.039,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
219651916081208320,219651916081208320,3.373,2.074,3724.0,13.3,1.082,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2040094416034622848,2040094416034622848,2.031,0.737,6113.0,9.447,1.08,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
241035591876195328,241035596174886016,3.232,0.898,5762.0,10.819,1.07,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
3292127517973316992,3292127517973316992,3.479,3.073,3124.0,15.853,1.132,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
155138930312875520,155138930312875520,2.759,0.96,5383.0,10.405,1.022,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436346141586111360,436346141586111360,2.516,2.875,3322.0,16.257,1.035,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2011011543206742528,2011011547507792256,3.396,0.784,6039.0,10.882,0.979,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
413220216603327360,413220216603327360,3.977,2.47,3475.0,15.131,1.007,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
512851702534304256,512851702534304256,5.335,1.519,4290.0,12.728,0.875,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
271503230882302592,271503235181875584,3.242,1.174,4969.0,11.683,1.169,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
226898453623006464,226898453623006464,2.574,1.104,5154.0,11.001,2.188,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
467306598020125568,467306598020125568,2.7,0.754,6246.0,10.026,0.875,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441361529517032832,441361529517032832,3.541,1.352,4702.0,12.764,0.977,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
243492111310702208,243492111310702208,3.504,1.372,4578.0,12.541,1.048,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441382557676778624,441382557676778624,2.937,2.431,3541.0,15.167,0.992,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
229132523811730048,229132523811730048,4.159,2.115,3715.0,14.157,0.991,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
240751505560608256,240751505560608256,2.92,0.872,5858.0,11.466,1.138,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
458458278192555648,458458278192555648,4.359,0.908,5965.0,11.869,1.003,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442184853266451968,442184853266451968,6.876,1.289,4738.0,11.97,0.895,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
157930001923742976,157930001923742976,2.561,1.262,5075.0,12.419,1.003,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
180084027351378560,180084027351378560,4.685,0.853,5695.0,8.696,3.012,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441805869653399808,441805869653399808,3.263,1.223,5016.0,11.871,1.28,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2048016775269864448,2048016775269864448,3.553,1.455,4382.0,11.883,0.953,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248012444130493696,248012444130493696,2.504,1.084,5308.0,11.702,1.03,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
244217273590772480,244217273590772480,3.767,0.948,5710.0,11.743,0.965,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
447869740701681920,447869740701681920,3.17,2.772,3378.0,15.689,1.046,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247787692782638976,247787692782638976,4.042,0.967,5639.0,11.346,0.887,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
181941038069179904,181941038069179904,3.541,0.962,5637.0,10.785,1.256,True,True,True,True,2,True,False,False,2022arXiv221109822B,α Per
231026428290980608,231026428290980608,3.14,1.908,3904.0,13.576,3.982,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2125743764801179008,2125743764801179008,3.811,1.394,4484.0,13.291,0.981,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
4538445491620915840,4538445491620915840,2.972,0.992,5358.0,10.361,1.071,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
243108622271431424,243108622271431424,4.416,1.116,5231.0,11.65,0.971,True,False,True,True,2,True,False,False,2022arXiv221109822B,α Per
2168530022847665408,2168530022847665408,2.964,0.856,5722.0,10.551,1.041,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
530301025086469632,530301025086469632,3.373,2.807,3311.0,15.303,1.071,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
169868125520651776,169868125520651776,3.605,2.097,3914.0,14.31,1.012,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
228093485323446016,228093485323446016,3.408,1.408,4480.0,12.707,0.989,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
271838238331253120,271838238331253120,3.396,1.03,5529.0,11.874,1.137,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
216874858942910592,216874858942910592,3.274,0.984,5654.0,10.755,1.168,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
468905395308122624,468905395308122624,2.79,0.857,5934.0,11.089,1.301,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
425805913888427648,425805913888427648,5.197,0.946,5683.0,11.888,1.01,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
155021076410149760,155021076410149760,2.806,0.828,,9.778,0.846,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441815146783142400,441815146783142400,4.058,0.767,6340.0,9.944,1.064,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436477017829810944,436477017829810944,4.212,0.903,5936.0,10.988,1.048,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2070558485928064768,2070558485928064768,2.069,0.726,6215.0,10.835,5.668,False,True,True,True,1,True,False,False,2022arXiv221109822B,α Per
2163689113688010496,2163689113688010496,4.177,1.031,5224.0,11.865,0.787,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435407635392414336,435407635392414336,2.052,1.645,4247.0,12.622,2.518,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
170735777634659456,170735777634659456,2.774,1.375,4579.0,12.071,1.301,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
251365954596999296,251365954596999296,2.821,0.843,6043.0,10.382,1.041,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
1981192070618855808,1981192070618855808,4.844,1.035,5233.0,11.501,0.859,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442036938892925824,442036938892925824,3.036,0.932,5862.0,11.093,1.159,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
436179290697325824,436179290697325824,2.821,2.589,3438.0,15.236,1.053,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441415508666161152,441415508666161152,2.158,0.786,6251.0,10.426,0.865,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
218209494262955392,218209494262955392,3.408,1.404,4546.0,12.337,1.063,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
3294687387202450432,3294687387202450432,2.782,2.043,3738.0,12.303,1.118,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441513124684160000,441513124684160000,2.806,1.735,4151.0,13.266,1.182,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
3453420101334121472,3453420101334665600,3.431,2.524,3432.0,14.531,9.886,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
244178756323183872,244178756323183872,2.26,1.586,4289.0,13.269,0.993,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
523003085379304320,523003085379304320,2.99,1.508,4423.0,13.771,0.954,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
436309338006812416,436309342307271808,3.111,2.527,3476.0,15.235,1.119,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2082337244765136896,2082337244765136896,3.455,2.334,3541.0,15.008,1.061,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441774911528969088,441774911528969088,3.008,2.511,3505.0,15.307,1.04,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
199750373362154240,199750373362154240,3.782,1.306,4629.0,12.379,0.884,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
251533355242461312,251533355242461312,4.73,1.224,4962.0,12.178,0.958,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247028415584955648,247028415584955648,2.87,0.976,5802.0,12.227,1.047,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435701003137104896,435701003137104896,3.073,2.515,3488.0,15.039,1.131,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
444970298474798080,444970298474798080,4.284,3.137,3225.0,16.205,0.993,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
445997860812376704,445997860812376704,3.671,1.302,4910.0,12.63,1.027,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
243869037640654336,243869037640654336,3.592,1.373,4593.0,12.743,6.56,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
442637409681353472,442637409681353472,3.221,0.883,6278.0,11.022,1.045,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
522935362337895552,522935362337895552,2.535,0.85,5836.0,11.004,1.14,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2083914322396675328,2083914322396675328,4.496,2.092,3707.0,13.737,2.619,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
248822990358657408,248822990358657408,3.796,1.234,4883.0,11.891,0.928,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436114556947531904,436114556947531904,4.212,0.959,5559.0,10.918,0.876,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
457324617289144576,457324617289144576,1.944,0.967,5880.0,12.172,0.894,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2197861247872657792,2197861247872657792,3.455,2.473,3464.0,14.795,1.034,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
443896213055796352,443896213055796352,4.892,1.434,4844.0,13.57,0.946,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
158794458581628416,158794458581628416,1.36,3.286,3147.0,16.968,1.047,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
199986905801230592,199986910099043840,3.131,1.77,3996.0,11.641,1.049,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
159035290283826944,159035290283826944,2.047,2.674,3431.0,15.268,1.042,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
430569341859989248,430569341859989248,2.177,2.652,3375.0,15.266,1.02,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
450859866869548544,450859866869548544,2.307,1.76,4061.0,13.774,1.166,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2085544240999945728,2085544240999945728,5.482,0.999,5316.0,11.997,0.863,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2074660076625695488,2074660076625695488,3.885,1.036,5252.0,11.532,0.849,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436536254017981696,436536254019633664,1.416,0.756,6353.0,10.235,1.198,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
448128783066111744,448128783066111744,2.767,1.091,5484.0,11.799,0.902,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
227020465053797760,227020465053797760,3.528,2.48,3482.0,15.188,1.065,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
172510114519532544,172510114519532544,3.467,1.022,5580.0,11.222,0.924,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
245128631291349376,245128631291349376,2.999,2.842,3323.0,16.138,0.995,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
248755301674957696,248755301674957696,4.537,1.315,4746.0,12.714,1.083,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441883419583084160,441883419583084160,3.045,2.703,3413.0,15.834,0.942,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
449235888195078400,449235888195078400,4.23,2.482,3536.0,14.453,1.375,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
426117827290256896,426117827290256896,3.796,1.292,4695.0,12.669,0.983,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
161097664859943296,161097664859943296,2.255,1.885,4015.0,12.884,0.939,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436253851328943104,436253851328943104,3.516,1.185,5027.0,12.203,1.017,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
139383581521488128,139383581521488128,1.817,0.725,6242.0,10.237,1.98,False,True,False,True,3,True,False,False,2022arXiv221109822B,α Per
435560334369389440,435560334369389440,2.707,1.274,4848.0,12.347,0.949,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
225724892459307648,225724892459307648,3.18,1.233,4892.0,12.358,1.041,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247971315522875136,247971315522875136,2.479,1.327,4724.0,12.823,0.959,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
124725270456747392,124725270456747392,2.419,2.891,3299.0,16.051,1.057,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249859692385393408,249859692385393408,2.529,2.158,3733.0,14.532,1.002,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
352885856050479616,352885856050479616,2.555,1.82,4035.0,14.61,1.103,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
426662605247416448,426662605247416448,2.225,2.327,3543.0,14.58,0.994,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
243800008926727936,243800008926727936,2.99,2.837,3311.0,15.802,1.174,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
443744102494022912,443744102494022912,2.345,1.517,4382.0,12.483,0.982,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
250552144192052480,250552144192052480,2.485,1.243,4880.0,12.502,0.947,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
230386722976844160,230386722976844160,3.017,0.785,6053.0,10.315,1.077,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2081492819833168512,2081492819833168512,3.274,1.702,4091.0,13.943,1.023,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2101839454300409600,2101839454300409600,4.075,0.858,5757.0,11.599,0.869,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441615413624665088,441615413624665088,2.373,1.809,4079.0,13.824,1.097,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
409380545894916096,409380545894916096,2.937,1.051,5184.0,11.38,1.316,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
435645340361757440,435645340361757440,2.099,2.263,3655.0,14.819,1.094,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
251649628596358400,251649628596358400,3.063,1.934,3985.0,14.943,1.23,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
457946459832991616,457946459832991616,2.215,0.732,6267.0,10.185,1.113,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2070581953629564416,2070581953631174272,3.541,1.283,4675.0,12.877,1.126,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248972833178404480,248972833178404480,1.791,1.056,5403.0,11.821,0.883,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
3333228804511967488,3333228804511967488,2.413,2.473,3451.0,13.875,1.145,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
249318148550233472,249318148550233472,2.714,2.53,3485.0,15.436,1.067,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
448704343043954176,448704343043954176,2.744,0.931,5477.0,10.144,1.017,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
228325069960280448,228325069960280448,2.99,2.613,3421.0,15.613,1.046,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441466189279599104,441466189279599104,3.285,0.983,5666.0,11.41,0.908,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
251158073879931520,251158073879931520,3.111,1.274,4801.0,12.088,0.942,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249673217788323712,249673217788323712,2.379,1.289,4820.0,12.507,2.172,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
513536358982060032,513536358982060032,1.756,0.781,6094.0,10.478,0.979,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
513639128959335680,513639128959335680,3.211,1.317,4580.0,11.732,1.209,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
176126683141831296,176126683141831296,2.798,2.343,3613.0,14.751,1.054,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
398129316424399872,398129316424399872,1.936,0.77,6068.0,10.151,1.082,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441833975919663232,441833975919663232,2.396,2.906,3318.0,16.108,0.993,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2219953975514281088,2219953975515914880,1.481,1.136,4932.0,10.913,0.858,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
440522052390302464,440522052390302464,1.699,1.919,3906.0,13.946,1.068,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
462482632490645120,462482632490645120,4.177,1.247,4937.0,13.146,1.042,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
241039788061910016,241039788061910016,1.735,2.323,3564.0,13.932,0.984,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
337276845385182464,337276845385182464,2.396,0.835,5827.0,10.171,1.335,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
449268392507442176,449268392507442176,4.248,1.412,4659.0,12.908,0.99,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
3392853670818905472,3392853670818905472,2.595,1.208,5187.0,12.42,0.966,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
245261878355732096,245261878355732096,1.457,2.934,3278.0,16.306,1.03,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
227098427299893760,227098427299893760,1.702,2.427,3475.0,12.967,2.925,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
234089775064851456,234089775064851456,1.042,3.021,3203.0,16.25,0.952,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441386783924501760,441386783924501760,2.318,1.301,4807.0,12.567,1.241,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
457200230731886592,457200230731886592,2.473,1.185,5109.0,12.275,1.999,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
173480674049214592,173480674049214592,2.419,1.502,4301.0,11.002,0.979,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
244710988669170560,244710988669170560,1.762,2.866,3308.0,14.87,1.232,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
177998876564778112,177998876564778112,2.191,2.237,3670.0,14.688,1.078,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
230218978737444736,230218978737444736,1.971,2.703,3373.0,15.927,1.132,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
276609019283256576,276609019283256576,1.351,0.758,6028.0,9.501,2.077,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
249009220140976128,249009220140976128,1.519,1.599,4305.0,13.564,1.034,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
435341737713359232,435341737713359232,1.614,2.833,3338.0,15.718,0.986,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441515083189174784,441515083189174784,2.162,1.324,4764.0,12.817,1.034,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
217737528896201088,217737528896201088,2.887,1.696,4179.0,13.262,1.085,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
257534627146765952,257534627146765952,1.442,0.736,6212.0,9.759,1.003,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
142796499973911808,142796499973911808,2.13,1.648,4165.0,13.329,1.305,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
466184138385727744,466184138385727744,3.712,1.189,4949.0,12.128,1.062,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
355625662930939648,355625662930939648,2.65,1.64,4173.0,12.475,7.863,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
442084561489950720,442084561489950720,3.84,1.426,4593.0,13.029,0.947,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
2167290048613351168,2167290048613351168,1.604,0.631,6366.0,9.754,0.831,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248940019627633280,248940019627633280,1.744,1.239,4920.0,11.751,6.637,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
249340585458616320,249340585458616320,0.736,3.184,3131.0,16.405,1.066,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
158547519437976064,158547519437976064,2.286,2.772,3385.0,15.06,3.035,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
236985197197941632,236985197197941632,3.054,1.088,5206.0,12.121,0.999,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
242053950101197184,242053950101197184,1.971,2.713,3386.0,15.637,1.035,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
164924102764712960,164924102764712960,2.077,2.955,3389.0,16.052,0.992,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2174323414028790272,2174323414028790272,3.092,0.869,5691.0,10.388,0.762,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
461461804664397056,461461804664397056,1.857,2.364,3570.0,15.08,1.027,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
182015663125882880,182015663125882880,2.167,1.647,4125.0,11.701,1.125,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435096924580530176,435096924580530176,1.607,2.768,3359.0,15.954,1.058,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
436212958941004032,436212958941004032,2.548,1.504,4407.0,12.907,0.954,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
229372045548642816,229372045548642816,1.298,0.656,6371.0,9.439,0.902,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
250324854522686848,250324854522686848,1.817,0.801,6167.0,10.507,1.051,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
175151622487013248,175151622487013248,2.442,0.73,6068.0,8.882,1.045,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
178210154596289280,178210154596289280,2.13,2.814,3331.0,15.951,0.996,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441451723829955072,441451723829955072,1.959,2.818,3352.0,16.325,1.077,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441451723829949056,441451723829949056,1.959,2.306,3626.0,14.611,1.289,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
357186801940850048,357186801940850048,1.394,2.761,3378.0,16.785,1.112,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
241699529401329408,241699529401329408,1.327,0.763,6244.0,10.256,1.01,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
175724502404215424,175724502404215424,2.186,2.159,3833.0,14.676,1.038,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
459850672230999424,459850672230999424,1.336,1.167,5038.0,12.001,0.87,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441380805330173824,441380805330173824,2.436,2.639,3433.0,15.512,5.273,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2082759521646392832,2082759521646392832,2.814,0.891,5635.0,11.305,0.888,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2082915038125850112,2082915038125850112,2.972,1.528,4296.0,12.523,1.193,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
459640768590469376,459640768590469376,2.255,1.06,5705.0,11.982,0.895,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2172729092111334016,2172729092111334016,2.384,0.752,6107.0,11.283,0.718,False,False,False,True,2,True,False,False,2022arXiv221109822B,α Per
251052765580945920,251052765580945920,1.878,0.997,5722.0,11.968,1.4,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
466565119164904576,466565119164904576,3.274,1.19,5027.0,12.558,0.849,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435587199384992128,435587199384992128,1.699,1.34,4693.0,12.386,1.425,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
443661295524894848,443661295524894848,1.918,2.654,3401.0,15.032,1.056,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
1998097714722354432,1998097714722354432,1.032,0.856,5791.0,10.778,1.794,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
435166503048736000,435166503048736000,1.392,2.888,3306.0,16.507,0.997,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
157092796835490048,157092796835490048,1.705,3.124,3098.0,16.502,0.958,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
172804852355164800,172804852355164800,2.167,2.763,3372.0,15.845,1.046,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
437601096669764736,437601096669764736,1.998,2.854,3308.0,16.36,1.083,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
250963430261662848,250963430261662848,1.481,0.516,,10.027,1.078,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
439681991144937216,439681991144937216,1.141,2.691,3384.0,15.018,1.095,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435561296442107520,435561296442107520,1.641,1.434,4545.0,12.992,0.909,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
250459888294482944,250459888294482944,2.056,2.213,3745.0,15.292,1.004,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
249347319967809024,249347319967809024,1.735,1.03,5516.0,11.629,1.308,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
176473029303637504,176473029303637504,0.833,0.67,6275.0,9.057,0.914,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
276078779802103808,276078784103312256,1.476,0.793,6109.0,10.094,0.945,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
408531383620518912,408531383620518912,1.172,1.358,4625.0,13.6,1.112,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2068765904017962624,2068765904017962624,2.01,1.558,4266.0,13.245,0.967,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248624665950977536,248624665950977536,0.92,0.767,6259.0,10.25,0.88,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
171150117419371904,171150117419371904,1.875,3.161,3212.0,16.701,0.958,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
355257880588957568,355257880588957568,1.198,2.749,3350.0,15.764,1.0,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
448726573794583936,448726573794583936,1.657,2.732,3370.0,15.261,1.055,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
354143766071577728,354143766071577728,1.07,2.34,3537.0,14.356,1.068,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2168494529237099008,2168494529237099008,2.846,1.771,4011.0,14.316,0.971,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435640736156323200,435640736156323200,1.604,2.703,3401.0,15.596,1.045,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
435672999950860160,435672999950860160,1.514,1.235,4943.0,12.318,0.987,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2058338685493877376,2058338685493877376,2.523,0.817,5904.0,10.838,0.906,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
249411465299942912,249411465299942912,1.514,1.528,4393.0,12.828,10.889,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
265958741637644032,265958741637644032,1.349,2.752,3315.0,14.319,1.228,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2175229656436673280,2175229656436673280,0.8,0.608,6449.0,9.856,0.92,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
221720337967313920,221720337970281216,1.559,0.805,5994.0,10.028,1.153,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
455743279049438464,455743279049438464,1.9,2.974,3205.0,15.256,1.299,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
447886272033181440,447886272033181440,1.986,1.453,4671.0,13.579,0.997,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2128087442555586688,2128087442555586688,1.41,0.802,5914.0,11.139,0.793,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2078670167328333696,2078670167328333696,2.504,1.311,4628.0,12.975,0.986,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
156371066236087680,156371066236087680,1.804,1.313,4575.0,11.208,8.764,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
251038162691943552,251038162691943552,1.885,0.974,5612.0,10.886,1.02,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
247198736809667328,247198736809667328,1.113,0.61,6382.0,8.272,0.94,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2170486672504788480,2170486672504788480,1.256,3.02,3166.0,16.664,1.063,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2170284942179709824,2170284942179709824,2.759,1.578,4217.0,13.023,1.055,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249930370366736384,249930370366736384,2.25,1.007,5948.0,12.133,0.867,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
408804715337169920,408804715337169920,1.312,1.972,3808.0,12.478,5.832,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
417387125148595712,417387125148595712,2.158,0.756,6196.0,10.766,1.232,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
251363927372438144,251363927373169280,0.891,1.097,5281.0,10.604,4.62,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2167527646201522304,2167527646201522304,2.814,0.988,5332.0,11.479,0.639,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
357411652069037952,357411652069037952,1.861,2.379,3536.0,14.541,1.017,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
158970625255599744,158970625255599744,1.514,3.192,3176.0,16.434,1.035,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
251361350392060032,251361350392060032,0.893,3.141,3161.0,16.441,1.008,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
461634977743619584,461634977743619584,1.198,2.842,3309.0,15.786,1.161,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443512066880959360,443512071181546880,1.514,3.041,3265.0,16.306,1.006,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
2168512636819517952,2168512636819517952,1.951,0.508,,9.047,1.122,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442898474972498432,442898474972498432,1.317,2.501,3530.0,14.979,1.841,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
237854812113966592,237854812113966592,1.004,2.8,3334.0,16.424,1.004,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
435899529407228672,435899529407228672,1.545,1.74,4139.0,14.466,1.327,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
249812756982996992,249812756982996992,1.293,2.603,3448.0,15.575,0.993,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
351620936642019456,351620936642019456,1.38,1.233,4808.0,12.452,1.024,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
251087228398581120,251087228398581120,0.907,0.713,6389.0,10.175,0.906,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
436697538629398656,436697538629398656,1.41,2.917,3309.0,16.384,1.073,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
171493616019595520,171493616019595520,1.422,3.229,3184.0,16.49,1.104,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
457927699416054272,457927699416054272,1.198,2.189,3747.0,14.967,1.289,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2207346597232404096,2207346597232404096,0.995,3.051,3153.0,16.17,1.08,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
358919941505507072,358919941505507072,1.162,0.668,6383.0,9.826,1.091,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
246388740337402368,246388740333295232,1.329,0.848,6021.0,10.852,1.306,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
524441658906908160,524441658906908160,1.18,2.892,3243.0,15.612,0.999,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
247426988550803072,247426988550803072,1.42,1.671,4262.0,14.081,2.106,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
436453584488018048,436453584488018048,1.485,1.351,4708.0,12.865,0.878,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
233987279967374464,233987279967374464,1.069,3.077,3174.0,16.435,1.042,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
450024375474467712,450024375474467712,1.166,2.93,3277.0,16.348,1.037,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
3291404417280295680,3291404417280295680,1.186,3.056,3135.0,14.828,1.014,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
246596891631623168,246596891631623168,1.487,0.818,6085.0,10.54,0.928,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
178581445929766656,178581445929766656,1.333,2.825,3303.0,15.709,1.049,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
223539892274943104,223539892274943104,1.196,2.982,3190.0,15.849,1.105,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
251481609475362176,251481609475362176,1.483,1.376,4669.0,12.191,0.917,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435509516316497920,435509516316497920,1.333,1.763,4111.0,13.813,1.077,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
442049377118210688,442049377118210688,1.412,2.539,3490.0,15.376,1.046,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
243816329802428544,243816329802428544,1.217,1.285,4798.0,13.113,1.064,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
442417954031852032,442417954031852032,1.936,2.637,3451.0,15.643,0.976,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
441405922299247616,441405922299247616,0.724,0.778,6280.0,10.201,2.22,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
274012148911382656,274012148911382656,1.432,2.789,3313.0,15.304,1.082,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
449585910849478912,449585910849478912,1.127,2.592,3461.0,15.317,1.154,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2175259957417908352,2175259957417908352,1.564,2.766,3315.0,15.514,1.058,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
232143192807734528,232143192807734528,0.977,0.788,6059.0,10.118,1.314,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
229353731808302720,229353731808302720,1.063,3.048,3171.0,16.548,1.014,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
202785815730386432,202785815730386432,1.293,2.601,3388.0,13.638,1.161,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248141361869122944,248141361869122944,0.992,2.696,3399.0,15.758,1.035,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
272326357072924544,272326357072924544,0.549,0.505,,6.968,1.242,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
274839286598078848,274839286598078848,1.485,1.044,5404.0,11.697,1.429,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
245420070591755904,245420070591755904,1.286,2.72,3381.0,15.923,1.097,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
423254497156733440,423254497156733440,0.778,2.477,3476.0,14.832,1.198,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
187781472039319296,187781472039319296,1.2,2.593,3392.0,13.555,1.119,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
227621726116173312,227621726116173312,1.288,2.98,3230.0,16.236,1.083,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248626005980299904,248626005980299904,0.949,1.269,4845.0,12.672,0.953,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441780168569668864,441780168569668864,0.957,0.911,5912.0,10.739,0.982,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249840657090141056,249840657090141056,0.747,2.348,3593.0,14.793,1.045,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
457508991646496256,457508991646496256,1.067,1.498,4470.0,14.156,1.034,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441493780146708224,441493780152662144,0.678,0.74,6366.0,10.156,1.07,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
249267124338789248,249267124338789248,0.807,0.779,6258.0,10.325,0.992,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441901286646534656,441901286646534656,0.616,0.763,6354.0,10.068,7.948,False,True,True,True,1,True,False,False,2022arXiv221109822B,α Per
2178589179857735424,2178589179857735424,0.798,1.059,5153.0,11.798,0.957,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436493854100780032,436493854100780032,0.541,0.685,,9.809,1.126,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
171042129061088768,171042129061088768,1.023,2.86,3398.0,16.365,0.997,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
160197847736076160,160197847736076160,0.837,2.771,3307.0,14.753,1.146,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
398868875433180032,398868875433180032,0.963,1.723,4106.0,13.904,1.2,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
207330410823596416,207330410823596416,0.792,0.595,6433.0,9.187,0.931,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
223928878873203840,223928878873203840,1.053,2.866,3286.0,16.004,0.933,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442612464510083840,442612464510083840,0.996,3.031,3230.0,16.33,1.012,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
179359659644316416,179359659644316416,1.018,3.069,3182.0,15.88,1.617,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2174070805539848192,2174070805539848192,0.798,0.673,6302.0,8.776,6.142,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
198582077836222720,198582077836222720,0.957,0.732,6126.0,9.805,1.666,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
243086494599578240,243086494599578240,1.002,2.679,3407.0,15.642,1.064,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
160969537395889792,160969537395889792,0.656,2.91,3227.0,14.993,1.049,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
486517368260066816,486517368260066816,1.0,2.087,3729.0,13.299,2.93,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2218826662559650560,2218826662559650560,0.85,0.411,,9.296,0.945,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435660974042448640,435660974042448640,0.749,0.963,5712.0,10.951,1.22,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
223111907374116864,223111907374116864,1.028,1.244,4893.0,12.454,0.927,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
173117525974708096,173117525974708096,1.117,2.916,3282.0,16.007,1.061,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
227849428101004032,227849428101004032,0.998,2.646,3400.0,14.849,1.062,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436303329352243200,436303329352243200,0.973,1.163,5102.0,11.754,6.8,True,True,True,True,1,True,False,False,2022arXiv221109822B,α Per
435555455286707840,435555455286707840,0.837,3.027,3234.0,16.345,1.072,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
447382833146819584,447382833146819584,1.094,2.204,3825.0,15.59,1.049,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2081170181890343936,2081170181890343936,0.604,0.538,,8.833,1.067,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
428342762091655168,428342762091655168,0.636,2.633,3392.0,14.696,1.273,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
445692402733773952,445692402738867712,0.512,1.288,4624.0,11.191,6.823,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
436456264547458560,436456264547458560,0.758,0.736,6344.0,9.825,0.918,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
453703959854582528,453703959854582528,0.964,2.624,3414.0,15.245,1.016,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
234091866711817472,234091866711817472,0.981,0.671,6237.0,8.549,0.937,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
233674297109487488,233674297109487488,0.737,2.907,3267.0,16.015,1.026,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248045876155738240,248045876155738240,0.931,3.15,3156.0,16.615,0.97,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2005674552440181632,2005674552440181632,1.313,1.795,3990.0,13.24,1.321,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
245628118808909056,245628118808909056,1.029,2.79,3330.0,15.329,0.991,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
442265087555890176,442265087555890176,0.622,0.77,6356.0,10.079,1.072,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
434759065272591232,434759065273696256,1.003,2.372,3559.0,14.905,1.076,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
2218250655906482304,2218250655906482304,1.326,2.668,3362.0,14.679,1.283,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
442520174253644032,442520174253644032,1.005,2.984,3278.0,16.612,1.042,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
436441588639061632,436441588639061632,0.976,1.342,4727.0,12.793,0.908,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
238517439671588480,238517439671588480,0.653,1.384,4585.0,12.93,0.901,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
465244846219894912,465244846220956928,0.639,0.641,6447.0,9.854,3.325,False,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
253958426917976192,253958426917976192,0.731,2.938,3237.0,16.127,1.034,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
182210040460982656,182210040460982656,0.924,2.715,3342.0,15.127,1.078,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
271211143044528128,271211143044528128,0.717,3.038,3183.0,16.326,1.044,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
253575491934296960,253575491934296960,0.963,0.7,6238.0,9.285,0.918,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
178358107630430336,178358107630430336,0.845,1.028,5320.0,11.139,1.256,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
185008190176816896,185008190176816896,0.886,2.897,3236.0,15.012,1.062,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
245040223684619648,245040223684619648,0.293,3.212,3100.0,16.893,0.954,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2081258005379101824,2081258005379101824,0.604,0.539,,9.598,1.054,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
434781330382847744,434781330382847744,0.558,3.094,3181.0,16.411,1.046,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
2167949068391950976,2167949068391950976,1.286,0.455,,8.579,1.058,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
435925681468489984,435925681468489984,0.84,0.885,5843.0,10.213,0.856,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
241998527843821696,241998527843821696,0.791,2.212,3679.0,14.763,1.045,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
986999844152694016,986999844152694016,0.587,2.857,3276.0,16.908,1.045,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
248273371984642688,248273371984642688,0.778,2.961,3272.0,16.292,1.118,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436195096176878592,436195096176878592,0.759,2.554,3450.0,14.075,1.506,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
451468171678219392,451468171678219392,0.818,2.909,3260.0,15.918,1.0,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
439722604355413504,439722604355413504,0.684,2.937,3293.0,16.651,1.048,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
249331789366065408,249331789366065408,0.675,0.869,6008.0,9.98,3.423,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
448096210033606400,448096210033606400,0.793,2.862,3296.0,15.477,1.05,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
437648925424449408,437648925424449408,1.006,2.162,3697.0,14.906,0.951,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
172970053977950080,172970053977950080,0.854,2.792,3308.0,15.195,1.125,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
3292674799886039936,3292674799886039936,0.851,3.125,3097.0,14.628,1.112,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
247935581395234560,247935581395234560,0.713,0.778,6227.0,10.148,6.478,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
241630363247656448,241630363247656448,0.8,1.176,5039.0,11.519,2.277,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
442556561216146048,442556561216146048,0.649,0.835,6156.0,10.159,0.934,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
227415189728499072,227415189728499072,0.696,3.066,3147.0,16.36,1.11,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
248736060221236352,248736060221236352,0.373,3.263,3090.0,16.095,1.42,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
231910611738547840,231910611738547840,0.944,0.715,6295.0,9.823,1.699,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
275989414421734272,275989414421734272,0.629,1.21,4826.0,11.62,1.34,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
436365692276945792,436365692276945792,0.715,1.281,4824.0,11.848,1.202,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
156366157088672768,156366157088672768,0.831,2.867,3253.0,14.808,1.121,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441436605545191552,441436605545191552,0.777,1.037,5486.0,11.428,1.067,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441494192468393728,441494192468393728,0.741,0.717,6410.0,9.095,2.262,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
458389803540145152,458389803540145152,0.802,1.055,5561.0,12.682,1.029,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
166173869528755968,166173869528755968,0.559,3.352,3202.0,16.38,1.272,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
514728607549992064,514728607549992064,0.757,2.889,3248.0,15.544,1.025,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442027215087091328,442027215087091328,0.774,2.927,3242.0,15.485,1.088,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441459278671283968,441459278671283968,0.563,1.318,4776.0,12.554,2.238,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
2011815427948972672,2011815427948972672,0.583,2.169,3660.0,13.427,8.012,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
231360306163703552,231360306163703552,0.487,0.762,6244.0,10.657,1.05,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
216796896699976576,216796896699976576,0.605,3.125,3229.0,15.719,1.011,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
442736674964779648,442736674964779648,0.408,2.692,3426.0,14.135,4.009,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2081402002738265728,2081402002738265728,0.604,0.651,6355.0,9.832,0.969,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249061893619443200,249061893619443200,0.541,3.012,3249.0,16.728,0.977,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
142821410784080128,142821410784080128,0.681,3.01,3190.0,16.312,0.935,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
449468778500412928,449468778500412928,1.014,3.074,3189.0,16.437,1.026,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
253575526294032768,253575526294032768,0.964,3.032,3173.0,15.153,1.069,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
245985047769789440,245985047769789440,0.719,2.992,3237.0,16.472,1.065,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
249369271541666304,249369271541666304,0.746,1.065,5406.0,11.874,1.187,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
244664259425318784,244664259425318784,0.712,1.975,3870.0,13.926,1.073,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
2075754331210278400,2075754331210278400,1.283,0.842,5829.0,10.134,2.443,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
231659132813603968,231659132813603968,0.738,2.035,3789.0,13.847,1.005,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
257481266472704640,257481266472704640,0.738,3.116,3124.0,16.216,1.025,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
462421025480805760,462421025480805760,0.911,0.728,6108.0,9.354,1.296,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
3223541838059020288,3223541838059020288,0.733,3.353,,15.737,1.126,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441645237877148672,441645237877148672,0.404,0.462,,8.923,1.828,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
435418256850317696,435418256850317696,0.802,2.877,3321.0,16.13,1.008,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
435374757422055168,435374757422055168,0.661,3.124,3098.0,16.037,1.123,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
424921906539457024,424921906539457024,0.647,0.655,6373.0,9.882,0.962,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
511065550197334656,511065550197334656,0.424,0.494,,9.038,0.926,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
2168557029602383232,2168557029602383232,1.124,2.82,3288.0,15.732,1.046,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
254270933035932928,254270933035932928,0.717,2.964,3215.0,15.829,1.013,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
252173752044912000,252173752044912000,0.71,2.855,3305.0,14.881,1.172,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
1998507317162594688,1998507317162594688,0.509,1.02,5314.0,10.871,2.497,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
248995510605625216,248995510605625216,0.692,0.868,5989.0,10.749,1.036,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2071030863622401152,2071030863622401152,0.604,0.602,6438.0,9.705,0.949,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435250169011098496,435250169011098496,0.679,2.844,3322.0,15.927,1.018,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
986357626283524352,986357626283524352,0.48,0.518,,9.561,1.106,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441640221355365760,441640221355365760,0.605,1.025,5540.0,11.474,0.982,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
435429011448232064,435429011448232064,0.404,0.547,,9.088,0.85,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
174653852956212608,174653852956212608,0.683,2.919,3223.0,15.001,1.15,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
176713100796240896,176713100796240896,0.721,0.627,,9.351,1.054,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
354221758382824064,354221758382824064,0.624,2.493,3463.0,14.354,2.195,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
220489572141949568,220489572141949568,0.31,0.479,,9.028,0.976,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436461517287294464,436461517287294464,0.541,0.675,,9.893,1.051,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249375323154317440,249375323154317440,0.71,2.544,3480.0,14.526,8.731,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2163304215886807424,2163304215886807424,0.545,0.594,6457.0,9.329,1.192,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441430214633926272,441430214633926272,0.642,1.696,4196.0,13.653,1.079,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
242950116497972608,242950116497972608,0.65,1.044,5424.0,11.455,2.942,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
248078002510777984,248078002510777984,0.404,0.7,6417.0,9.75,0.777,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
450171091554107264,450171091554107264,0.711,0.604,6419.0,8.762,0.931,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
530314219225859456,530314219225859456,0.82,2.107,3716.0,13.461,6.883,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
199601943591020416,199601943591020416,0.397,2.789,3328.0,15.542,1.145,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
249164148203137920,249164148203137920,0.404,0.693,6444.0,9.918,0.953,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
225738949891667712,225738949891667712,0.48,0.485,,8.928,1.021,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
438223592047536640,438223592047536640,0.329,3.07,3155.0,15.606,1.436,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441371528196382464,441371528202158592,0.404,0.67,,9.779,1.106,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
443627416818824704,443627416818824704,0.907,1.027,5567.0,11.435,1.0,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441401936569499136,441401936569499136,0.404,0.627,,9.653,0.907,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2167140515034046464,2167140515034046464,0.552,1.223,4759.0,11.885,0.77,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2177060686894568064,2177060686894568064,1.098,2.783,3307.0,15.807,1.044,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441405784860290176,441405784860290176,0.404,0.704,6432.0,9.854,1.06,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
448185476634126208,448185476634126208,0.855,2.887,3243.0,15.253,1.053,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
230293882967164800,230293882967164800,0.529,2.962,3244.0,16.74,0.98,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441729419235245696,441729419235245696,0.393,2.908,3316.0,15.61,1.248,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
249160025033982464,249160025033982464,0.404,2.8,3354.0,16.06,0.958,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
439276305715201664,439276305715201664,0.661,0.761,6271.0,9.824,3.201,True,True,True,True,3,True,False,False,2022arXiv221109822B,α Per
451158727873761792,451158727875214848,0.583,1.335,4605.0,11.639,1.488,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
436463961129338240,436463961129338240,0.538,2.473,3518.0,15.25,1.017,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249387589580453120,249387589580453120,0.323,3.215,3105.0,15.487,1.202,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
435489793827423488,435489793827423488,0.638,1.221,4973.0,11.473,4.585,True,True,True,True,1,True,False,False,2022arXiv221109822B,α Per
452203568860985856,452203568860985856,0.501,1.126,5130.0,11.836,0.968,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249180400358488576,249180400358488576,0.303,0.736,6356.0,9.528,1.1,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249475653589446272,249475653589446272,0.404,0.695,6434.0,9.948,0.997,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
243190982563599744,243190982563599744,0.404,0.581,,9.173,0.983,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
462902955169368320,462902955169368320,0.897,2.655,3383.0,14.88,1.12,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
512366616054873344,512366616054873344,0.569,3.132,3115.0,16.947,0.969,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
436700489267020800,436700489267020800,0.515,1.508,4517.0,13.64,1.043,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441510822581504512,441510822581504512,0.565,1.268,4884.0,12.503,1.03,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441383176152457984,441383176152457984,0.404,0.658,,9.636,0.94,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
243137072134354048,243137072134354048,0.404,0.656,,9.62,1.007,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
245195632780293632,245195632780293632,0.615,0.539,,9.057,15.929,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
256926837732163584,256926837732163584,0.188,1.012,5389.0,10.37,0.931,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
424295253633073792,424295253633073792,0.52,0.514,,9.353,0.949,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
276265868576099328,276265868576099328,0.568,0.59,6458.0,8.823,0.894,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249358104626695424,249358104626695424,0.325,1.071,5382.0,11.685,1.175,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249057839170377728,249057839170377728,0.404,0.629,,9.524,1.08,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
231889927176318720,231889927176318720,0.518,2.065,3780.0,14.434,1.011,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
239514146959213952,239514146959213952,0.497,0.489,,8.906,1.012,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249672122574436096,249672122574436096,0.329,1.063,5398.0,11.445,1.127,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249087285466247040,249087285466247040,0.573,0.725,6381.0,9.985,0.941,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
274848568032380032,274848568032380032,0.496,1.674,4176.0,13.285,0.965,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
436802645068907008,436802645068907008,0.502,0.948,5787.0,10.946,0.937,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
243101715963884928,243101715963884928,0.412,1.462,4502.0,13.037,1.02,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
446486353212747008,446486353212747008,0.32,2.749,3414.0,15.637,1.093,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
166215371794216064,166215371794216064,0.466,1.557,4530.0,12.742,0.913,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441915477218373760,441915477218373760,0.28,2.507,3506.0,14.993,1.105,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
253910224501257856,253910224501257856,0.371,3.059,3160.0,15.244,1.745,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2083488948836309504,2083488948836309504,0.746,2.411,3493.0,14.101,1.196,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
980875736185905920,980875736185905920,0.48,1.816,3955.0,13.064,5.034,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
249765203104946944,249765203106259584,0.533,0.961,5723.0,10.975,0.978,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
245793664026998528,245793664026998528,0.461,1.135,5119.0,11.566,1.284,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
260284093408914432,260284093408914432,0.477,3.041,3154.0,15.783,1.037,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435909463667604736,435909463667604736,0.31,0.495,,8.547,0.915,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
176787042958610944,176787042958610944,0.472,2.864,3256.0,14.953,1.082,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
247893387636884480,247893387636884480,0.465,1.871,3991.0,14.214,1.098,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
243017736464006144,243017736464006144,0.503,1.312,4746.0,12.253,2.139,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
441497319204533376,441497319204533376,0.404,0.42,,8.477,0.994,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249209331258050816,249209331258050816,0.329,2.51,3496.0,14.527,1.209,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
245279814138916096,245279814138916096,0.5,1.229,4936.0,12.786,0.988,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441370600488018048,441370600488018048,0.361,2.908,3305.0,16.116,1.076,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
464879052443189888,464879052443189888,0.462,2.439,3510.0,15.058,1.063,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441511612855708032,441511612855708032,0.472,1.287,4842.0,12.653,0.909,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
226075366089897600,226075366089897600,0.372,3.013,3162.0,14.934,1.107,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
143522418166526592,143522418166526592,0.472,2.751,3334.0,15.635,1.081,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
442011581405918720,442011581405918720,0.396,2.042,3850.0,14.244,1.044,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
231825330868662656,231825330868662656,0.456,1.167,4849.0,10.119,0.888,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
435641079753756544,435641079753756544,0.364,0.646,,9.134,3.791,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
439925051933342720,439925051933342720,0.417,2.432,3560.0,14.727,4.791,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
448019862695172736,448019862696042624,0.576,2.51,3437.0,14.083,1.122,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2078896357482941696,2078896357482941696,0.656,3.024,3171.0,16.319,1.002,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
441394789743992064,441394789743992064,0.489,2.851,3333.0,16.182,1.152,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
441609194512096768,441609194512096768,0.374,2.368,3586.0,14.901,1.094,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
237880818138982144,237880818138982144,0.424,2.721,3372.0,15.255,5.761,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
435320915712179840,435320915712179840,0.396,2.305,3617.0,14.792,1.047,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441558445178565120,441558445178565120,0.302,0.559,,9.123,0.981,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
249208987660681216,249208987660681216,0.361,1.366,4675.0,12.804,1.056,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
188874420957475968,188874420957475968,0.334,2.759,3322.0,15.362,1.032,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
442480690613749888,442480690613749888,0.351,1.132,5236.0,11.967,0.981,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
515423052219377152,515423052219377152,0.369,2.382,3502.0,13.978,1.043,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
461072508828461824,461072508828461824,0.349,3.0,3197.0,15.694,0.953,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
417692273991883520,417692273991883520,0.254,2.183,3666.0,14.618,1.019,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
441452067427314432,441452067427314432,0.32,2.549,3476.0,14.557,2.993,True,True,False,True,1,True,False,False,2022arXiv221109822B,α Per
2062464087494359552,2062464087494359552,0.32,0.406,,8.646,0.876,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435267314520408192,435267314520408192,0.325,3.143,3164.0,16.301,1.053,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
442507736028401792,442507736028401792,0.346,2.103,3794.0,13.597,1.593,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
2177856007451673088,2177856007451673088,0.351,1.219,4761.0,10.819,2.198,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
399838472890381952,399838472890381952,0.449,3.206,3106.0,16.44,1.031,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
423536590609129344,423536590609129344,0.488,1.902,3915.0,13.172,1.561,True,True,True,True,1,True,False,False,2022arXiv221109822B,α Per
232476413551448320,232476413551448320,0.34,3.009,3226.0,16.618,1.018,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2173940238537693568,2173940238537693568,0.301,0.444,,8.601,0.892,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435242919106224256,435242919106224256,0.334,1.059,5371.0,11.334,1.215,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
233750232130788224,233750232130788224,0.315,2.331,3570.0,14.464,1.133,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435740134580675072,435740134580675072,0.345,3.203,3113.0,16.207,1.32,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
458316720378428288,458316720378428288,0.344,2.612,3395.0,14.255,1.927,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
436946921607617152,436946921607617152,0.342,3.147,3104.0,16.633,0.978,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
449611508854184576,449611508854184576,0.405,2.248,3609.0,13.123,3.248,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
230530071809812480,230530071809812480,0.294,2.307,3580.0,14.682,1.138,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
243609587255520640,243609587255520640,0.326,1.148,5068.0,11.745,0.898,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
226367423865175808,226367423865175808,0.312,3.057,3209.0,15.863,0.994,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
173689959216216576,173689959216216576,0.329,2.664,3465.0,15.546,1.0,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
344188444197687936,344188444197687936,0.305,1.295,4631.0,12.235,1.167,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
248889442093277696,248889442093277696,0.325,2.233,3668.0,14.545,1.017,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
514735994893416960,514735994893416960,0.279,1.317,4584.0,11.93,1.993,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
436471245393822464,436471245393822464,0.299,2.248,3669.0,14.665,1.082,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
242161427362292352,242161427362292352,0.319,2.873,3309.0,16.896,0.935,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
1994970944172531456,1994970944172531456,0.447,1.521,4319.0,13.432,1.041,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441863216056761472,441863216056761472,0.21,0.639,,9.109,3.71,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
351652581960923008,351652581960923008,0.305,1.663,4159.0,13.599,1.765,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
349071547134765824,349071547134765824,0.305,0.381,,9.452,1.016,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
444124808393596672,444124808393596672,0.294,2.567,3487.0,14.739,2.304,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
446395093747218816,446395093747218816,0.381,2.019,4057.0,15.644,1.025,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
217740415114272896,217740415114272896,0.251,2.739,3379.0,15.537,1.095,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
250274276988189056,250274276988189056,0.3,2.874,3309.0,15.161,1.7,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
251176185759968512,251176185759968512,0.216,2.527,3477.0,15.01,1.122,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
441715915858562944,441715915858562944,0.309,2.567,3472.0,15.344,1.089,False,False,False,True,0,True,True,True,2022arXiv221109822B,α Per
169358982917113728,169358982917113728,0.29,3.276,3080.0,16.591,1.424,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
249026709247699200,249026709247699200,0.287,2.276,3636.0,14.561,1.093,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441835346009033984,441835346009033984,0.26,1.206,5065.0,11.979,1.039,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2228129291143461888,2228129291144303616,0.198,0.82,5912.0,10.518,1.159,True,False,False,True,2,True,False,False,2022arXiv221109822B,α Per
2084478371858053760,2084478371858053760,0.363,2.552,3419.0,15.003,1.095,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
169607433885340544,169607433885340544,0.288,1.44,4767.0,12.527,1.069,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
246770648828175488,246770648828175488,0.275,3.4,,16.984,1.027,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2166856939805814272,2166856939805814272,0.346,0.411,,8.778,0.835,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
252726531514277632,252726531514277632,0.26,1.125,5040.0,11.412,1.605,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
461001178011704960,461001178011704960,0.253,1.418,4417.0,11.721,1.06,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
244569632706176768,244569632706176768,0.252,1.129,5141.0,11.746,0.915,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
441650563636259968,441650563636259968,0.246,2.276,3651.0,14.864,1.012,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
249205036290763136,249205036290763136,0.251,2.772,3369.0,15.82,1.021,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
443632055387911936,443632055387911936,0.325,2.62,3447.0,15.376,1.083,False,False,False,True,0,False,True,True,2022arXiv221109822B,α Per
449384700220923264,449384700220923264,0.318,3.164,3171.0,15.596,5.861,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441894002382013568,441894002382013568,0.236,2.753,3386.0,15.692,1.027,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
224610095047453184,224610095047453184,0.267,2.572,3424.0,14.863,1.065,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
436438672361949312,436438672361949312,0.232,2.073,3814.0,14.393,1.013,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2165520861380863872,2165520861380863872,0.326,1.274,4669.0,12.502,1.606,False,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
462361063436359552,462361067739071744,0.334,1.055,5161.0,10.951,0.996,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
249861479091748736,249861479091748736,0.196,1.772,4108.0,13.682,0.965,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
2067085163054605824,2067085163054605824,0.18,1.732,4063.0,13.019,4.519,True,True,False,True,0,True,False,False,2022arXiv221109822B,α Per
441422170156320640,441422170156320640,0.224,1.259,4909.0,12.219,1.295,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
435617886930938112,435617886930938112,0.207,1.515,4431.0,12.28,3.101,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
234871974505484288,234871974505484288,0.209,1.733,4093.0,13.482,1.062,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
249173425331718144,249173425331718144,0.211,1.686,4208.0,13.638,1.03,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
231614499513678464,231614499513678464,0.211,1.299,4715.0,12.517,0.941,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
446068882391314176,446068882391314176,0.203,1.339,4827.0,12.335,1.713,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
172441738640372736,172441738640372736,0.203,1.016,5708.0,10.613,1.03,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
238122233959247488,238122233959247488,0.103,0.484,,8.847,0.903,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
359014327706244736,359014327706244736,0.194,1.304,4682.0,12.277,1.141,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
446704503192164608,446704503192164608,0.212,3.143,3134.0,16.152,1.048,False,False,False,True,0,False,False,False,2022arXiv221109822B,α Per
435662657669546752,435662657669546752,0.183,1.587,4324.0,12.976,0.918,True,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
355731628365259264,355731628365259264,0.185,1.307,4748.0,13.09,1.138,False,False,True,True,0,True,False,False,2022arXiv221109822B,α Per
453929909497373056,453929909497373056,0.162,1.576,4325.0,13.093,1.022,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
247179456693727744,247179456693727744,0.159,1.292,4751.0,12.212,1.318,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
359644107351294336,359644107351294336,0.147,2.474,3474.0,14.831,1.085,False,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
435306244100713728,435306244104785408,0.129,1.266,4856.0,11.702,5.854,True,True,True,True,0,True,False,False,2022arXiv221109822B,α Per
234995738283445376,234995738283445376,0.106,2.968,3237.0,15.993,0.994,True,False,False,True,0,True,False,False,2022arXiv221109822B,α Per
2082542750359206144,2082542750359206144,0.175,0.803,5919.0,10.632,3.322,False,True,False,True,0,False,False,False,2022arXiv221109822B,α Per
67656665605333888,67656665605333888,0.5749,2.908,3254.9,16.639,1.116,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67878663874731136,67878663874731136,0.3193,2.864,3280.4,16.109,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67899520235887616,67899520235887616,0.286,3.198,3084.3,17.189,1.042,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67998201404864896,67998201404864896,0.499,3.1,3136.9,16.642,1.02,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
61554650949438208,61554650949438208,5.766,1.016,5342.5,11.207,1.044,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67680854859714816,67680850564641792,7.6495,1.167,4952.5,11.69,0.846,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
67667935599570432,67667935599570432,0.3744,2.976,3213.9,17.201,0.967,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
67662330666441088,67662330666441088,0.713,3.423,,18.379,0.978,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64555694921236352,64555694921236352,0.8275,2.452,3485.9,15.064,1.112,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68014964661425280,68014964661425280,0.4725,3.256,3067.6,17.378,1.034,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67618285777617664,67618285777617664,2.7953,0.71,6249.9,9.734,1.15,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64589062523316736,64589062523316736,1.8867,2.678,3374.2,15.706,1.052,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64588748990094720,64588753286083328,0.4939,3.248,3069.3,17.381,0.898,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
58034495753990016,58034495753990016,0.6623,3.01,3193.6,15.878,1.053,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
67832346947351424,67832346947351424,0.549,3.146,3109.8,17.24,0.994,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64597927335800064,64597927335800064,11.1805,1.772,4039.9,13.515,3.65,False,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
68398732874994944,68398732874994944,7.551,1.214,4848.2,11.978,1.109,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67724697887107200,67724697887107200,0.304,3.17,3097.4,17.516,1.004,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64516460396264448,64516460396264448,0.727,3.367,,17.592,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
67747615832673408,67747615832673408,0.4487,3.002,3197.9,16.505,0.998,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64575730944903552,64575730944903552,3.3876,0.695,6288.5,9.081,2.29,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
67736070960579072,67736070960579072,0.358,2.991,3205.0,16.762,1.031,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64574352259640192,64574352259640192,0.5602,3.298,3066.7,17.296,0.977,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67756789882795008,67756789882795008,0.8969,2.797,3315.6,15.859,1.118,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64671903852618624,64671903852618624,2.1116,0.75,6141.5,9.941,0.87,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
67732257029618048,67732257029618048,3.7479,2.121,3711.8,14.311,1.168,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
57311566858308736,57311566858308736,1.7999,2.854,3285.7,16.098,1.049,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68236795427794816,68236795427794816,0.72,2.89,3265.2,16.123,0.968,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68174191984522368,68174191984522368,0.7734,2.938,3237.2,16.293,0.979,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64600813554014592,64600813554014592,1.081,2.591,3415.8,15.547,1.107,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64656201452146304,64656201452146304,0.6961,3.124,3121.9,16.781,0.968,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68175806892217216,68175806892217216,1.1377,2.647,3389.1,15.537,1.058,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
68147391388599808,68147391388599808,0.3847,2.954,3227.7,15.735,1.055,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
68145707761492608,68145707761492608,0.5572,3.308,,17.778,1.082,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68232603539842944,68232603539842944,0.3291,3.231,3073.4,17.687,0.977,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64653383953596032,64653383953596032,0.482,3.152,3106.3,17.148,0.995,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68232191222851456,68232191222851456,0.4198,3.272,3066.1,17.692,0.794,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68238543478364032,68238543478364032,1.2224,3.445,,18.185,0.989,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68170721650939264,68170721650939264,0.6702,2.954,3227.6,16.659,0.891,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68183331674900864,68183331674900864,0.606,3.055,3164.3,16.861,1.032,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68183125516472320,68183125516472320,0.7654,2.632,3396.1,15.517,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68233531252642432,68233531252642432,0.8235,2.976,3214.2,16.484,0.97,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68334235349446528,68334235349446528,6.8132,1.125,5053.3,11.51,1.761,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65125452399528320,65125452399528320,2.337,2.177,3667.5,14.41,1.048,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68129764842889600,68129764842889600,4.5487,0.918,5630.2,10.7,0.939,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63436396380626688,63436396380626688,0.534,2.445,3490.3,14.842,1.019,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65119469509073152,65119469509073152,0.3274,3.521,,18.56,1.034,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64215125490886656,64215125490886656,3.7501,3.066,3156.9,16.562,0.997,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65119164567417856,65119164567417856,4.395,0.901,5682.6,10.658,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63410622280810368,63410622280810368,0.3451,3.309,,18.077,1.039,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65125864716379264,65125864716379264,8.3247,1.377,4544.4,12.452,1.148,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68186114813689344,68186114813689344,0.5214,3.073,3153.2,17.018,1.01,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68152820227358720,68152820227358720,1.4556,2.722,3352.8,15.785,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68156290560900480,68156290560900480,0.3446,3.339,,17.984,1.036,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63430967540546048,63430967542481536,13.0526,2.798,3315.3,15.565,,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65107860213588096,65107860213588096,10.0234,1.726,4089.1,13.493,1.022,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
68162028637205888,68162028637205888,0.4252,3.099,3136.2,16.882,0.946,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68283421593270400,68283421593270400,0.3226,3.357,,17.57,0.927,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68162921990400256,68162921990400256,0.7308,2.888,3266.8,16.228,1.125,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64401389632616960,64401389632616960,0.7453,3.215,3077.4,16.889,0.983,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65101606741121792,65101606741121792,0.5384,3.119,3125.1,16.836,0.97,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65047043476608128,65047043476608128,0.8393,3.108,3131.5,16.737,0.984,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68167835432980480,68167835432980480,0.3591,2.98,3211.4,15.505,1.182,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65150947325369600,65150947325369600,5.4678,0.976,5457.8,10.973,0.929,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
68168419548529920,68168419548529920,0.3868,3.146,3109.7,17.144,0.952,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65147438335354624,65147438335354624,0.5168,3.102,3134.9,17.287,0.984,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68282837477714816,68282837477714816,1.5972,3.193,3086.7,17.634,0.971,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65151531440914560,65151531440914560,11.0063,1.899,3911.6,13.867,1.04,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65042439271761280,65042439271761280,0.2943,3.19,3088.9,17.291,0.941,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65042645428743680,65042645428743680,0.2391,3.427,,17.786,1.229,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
68279225408437888,68279225408437888,0.6486,3.333,,18.96,1.008,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68262973252098304,68262973252098304,0.515,3.068,3155.9,17.226,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65131121756446592,65131121756446592,7.1503,1.858,3951.6,13.488,1.849,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
68164055861758976,68164055861758976,0.4007,3.111,3129.2,17.456,0.97,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65040686925109760,65040686925109760,6.842,2.673,3376.4,15.616,1.141,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65153833543386624,65153833543386624,7.7833,1.959,3854.2,13.936,0.985,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68263145050803840,68263145050803840,0.2821,3.396,,18.562,1.048,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68265588889169664,68265588889169664,0.6995,2.528,3446.6,15.268,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65161250950264192,65161250950264192,0.8889,2.689,3369.0,15.541,0.931,True,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
68291977168100480,68291977168100480,2.2576,2.502,3459.5,15.252,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65134592089910656,65134592089910656,3.0135,2.343,3550.5,14.803,1.116,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68259438496008832,68259438496008832,0.4774,2.5,3460.7,14.769,1.579,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
68284104491279872,68284104491279872,0.7131,3.231,3073.6,17.849,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63340154753661440,63340154753661440,0.4656,3.081,3148.7,16.799,1.0,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65053915424355584,65053915424355584,1.0188,3.237,3071.4,17.105,1.037,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68261053403709312,68261053403709312,0.6026,3.143,3111.1,17.022,0.996,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68363411064150272,68363411064150272,2.9794,1.908,3902.7,13.83,1.12,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64317998547641344,64317998547641344,2.3787,0.718,6229.5,9.712,1.095,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65156891560085504,65156891560085504,0.4958,3.164,3099.5,17.642,1.002,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65027905102436608,65027905102436608,4.2264,1.84,3970.1,13.703,0.985,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68265279651517056,68265279651517056,0.9519,2.877,3272.9,16.259,0.99,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64456262134709376,64456262134709376,1.9793,2.913,3252.2,15.732,1.048,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65023232178029440,65023232178029440,0.325,2.106,3724.4,14.22,1.031,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63391174669006080,63391178965446656,1.2913,3.025,3183.4,16.407,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68261946756899456,68261946756899456,0.5641,3.14,3113.1,17.688,1.089,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65079788307324672,65079788307324672,1.551,2.843,3291.8,16.141,1.038,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65254851174771584,65254851174771584,0.2587,2.495,3463.3,14.815,1.434,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65257187636977536,65257187636977536,0.5634,3.084,3146.0,17.168,1.119,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65254885534508672,65254885534508672,0.6713,2.826,3300.8,16.583,1.048,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68267680536205440,68267680536205440,4.8225,1.929,3882.4,13.849,1.089,True,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65078929313867136,65078929313867136,0.269,2.887,3267.4,16.026,,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65037731987586304,65037731987586304,0.4288,3.179,3093.4,17.059,1.012,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65254576296865152,65254576296865152,0.4436,3.067,3157.0,17.379,0.995,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65155856471318912,65155856471318912,0.3519,3.311,,17.687,0.983,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65136791113382912,65136791113382912,0.6804,3.078,3149.8,16.743,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68266787183070976,68266787183070976,1.4585,2.766,3331.5,15.755,3.041,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65038281743395584,65038281743395584,0.4038,3.262,3066.7,16.831,0.972,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
68310561489710336,68310561489710336,1.4072,0.665,6357.1,9.371,1.02,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65257806112264832,65257806112264832,0.8174,2.722,3353.3,15.023,22.114,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
68268165869533568,68268165869533568,0.3657,3.055,3164.7,17.095,1.06,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
63146743786148992,63146743786148992,0.9149,3.264,3066.7,17.143,1.063,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65030344643851776,65030344643851776,6.6996,1.192,4897.6,11.829,3.242,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64438841747360768,64438841747360768,6.536,1.713,4103.1,13.361,1.098,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
68268303308484224,68268303308484224,0.3437,3.159,3102.9,17.534,1.023,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68317609532996480,68317609532996480,6.6874,1.141,5013.8,11.685,0.953,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64841503521468544,64841503521468544,0.3103,2.291,3584.1,14.297,8.486,True,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
63449521800719488,63449521800719488,0.4336,3.186,3089.9,17.139,0.985,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64433924008996224,64433924008996224,0.1748,3.555,,18.144,0.871,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68317746971945600,68317746971945600,2.0256,2.638,3393.5,15.114,2.371,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65263097511969792,65263097511969792,0.4164,3.188,3088.7,17.451,1.147,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
68323966084583680,68323966084583680,0.7068,2.952,3228.8,15.649,1.12,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
68314414077327744,68314414077327744,0.2562,2.424,3501.6,14.89,1.012,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65237911823760640,65237911823760640,0.7703,2.959,3224.3,16.365,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64840541448791424,64840541448791424,0.3057,3.077,3150.4,16.816,1.058,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68298093201624960,68298093201624960,0.3642,3.093,3141.5,17.323,1.029,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65063707949772544,65063707949772544,2.7573,0.961,5500.9,10.358,1.605,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65239522434899840,65239522434899840,0.2668,3.077,3150.3,19.277,1.104,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64843805623922688,64843805623922688,1.2523,3.072,3153.8,16.934,0.977,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64836349560719232,64836349560719232,0.777,2.757,3336.2,16.081,1.113,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68297921402929792,68297921403225984,2.1623,2.758,3335.9,15.506,3.236,True,True,True,False,0,True,False,False,2016AJ....152..114R,Pleiades
64818203322590208,64818203322590208,0.5047,3.057,3163.2,17.326,1.019,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68319529381881344,68319529381881344,0.7217,3.156,3104.4,17.551,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65232105028172160,65232105028172160,3.9906,0.897,5695.5,10.641,2.921,False,True,False,False,1,True,False,False,2016AJ....152..114R,Pleiades
65233788655261568,65233788655261568,5.4442,1.074,5183.6,11.202,1.371,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65062917675789184,65062917675789184,0.314,3.097,3138.2,16.42,0.93,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65084358152509440,65084358152509440,3.0502,1.9,3910.9,13.831,1.183,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65266494828710400,65266494828710400,0.349,2.097,3731.6,14.179,4.686,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
68294554148575232,68294554148575232,1.3696,1.829,3981.6,13.637,1.053,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65184894747573376,65184894747573376,0.366,3.036,3176.9,15.929,1.179,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65232757863112192,65232757863112192,0.3049,3.142,3111.7,16.385,1.145,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65232066371441792,65232066371441792,0.294,3.158,3103.4,17.854,0.953,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68301250000967680,68301250000967680,1.9343,2.401,3515.0,14.652,10.146,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
68300326584600448,68300326584600448,0.5793,3.038,3175.1,17.221,1.028,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65265674492422784,65265674492422784,0.3123,3.108,3131.7,17.758,0.956,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68296650092601088,68296650092601088,4.005,2.515,3453.2,15.148,1.173,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65056526764528128,65056526764528128,2.3235,2.684,3371.5,15.538,1.023,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65063085177800320,65063089472971776,5.0872,1.045,5261.0,10.774,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65089473457126784,65089473457126784,9.4558,1.725,4090.4,13.419,1.04,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65289279632597760,65289279632597760,5.3638,1.013,5350.5,11.109,1.505,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65289279632598016,65289279632598016,0.6467,3.067,3156.9,16.48,1.067,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68323485048225152,68323485048225152,3.0034,1.868,3942.3,13.735,1.111,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68295481861500928,68295481861500928,4.4858,1.911,3899.8,13.767,1.086,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65245539685760640,65245539685760640,0.8159,2.907,3255.5,16.285,0.96,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65289004754691200,65289004754691200,0.7717,2.912,3253.0,16.333,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65242069352190976,65242069352190976,2.3969,0.743,6161.8,9.54,3.06,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65086591535491584,65086591535491584,4.02,0.996,5397.9,10.823,1.106,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65235914662364416,65235914662364416,0.7814,2.978,3212.8,16.566,2.04,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
68296886313838848,68296890611072384,1.4758,0.914,5643.8,10.53,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65289623229979136,65289623229979136,4.6762,1.07,5192.3,11.209,0.913,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64870296982175488,64870296982175488,0.5739,2.215,3638.4,14.498,1.135,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65058760147520000,65058760147520000,0.5153,3.084,3146.0,16.574,0.999,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68303659479211776,68303659479211776,3.8818,2.733,3348.1,15.864,1.064,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65289588870240384,65289588870240384,1.2348,2.505,3458.0,15.175,1.107,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
68322454256073344,68322454256073344,0.4745,3.004,3196.9,17.024,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65072435323295872,65072435323295872,2.5292,1.049,5249.3,11.194,1.002,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
57036757670988288,57036757670988288,7.4885,2.074,3750.9,14.319,1.1,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65241863193865856,65241863193865856,0.6063,2.917,3249.4,16.523,1.059,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65247704349267584,65247704349267584,6.1589,1.023,5322.0,11.167,0.954,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
68322145018429952,68322145018429952,4.0255,0.893,5706.8,10.6,0.972,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65249250535404928,65249250535404928,2.0541,1.28,4715.0,10.878,1.176,True,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65293368441513344,65293368441513344,0.2749,2.593,3414.6,15.395,1.154,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68303728198686080,68303728198686080,0.6814,2.866,3279.0,16.397,1.028,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65242271214003456,65242271214003456,0.3103,3.273,3065.7,18.297,2.393,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
69811639676769536,69811639676769536,1.4729,0.878,5754.9,10.473,1.236,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
68310359628169088,68310359628169088,1.1868,1.125,5053.2,10.848,5.585,True,True,False,False,1,True,False,False,2016AJ....152..114R,Pleiades
65286462134122496,65286462134122496,0.3489,3.197,3085.6,18.034,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65179946945247488,65179946945247488,4.4526,2.727,3350.3,15.794,1.042,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68310359628169472,68310359628169472,0.4114,1.412,4489.0,12.553,1.128,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65064837524605312,65064837524605312,0.2991,3.333,,18.182,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65248151025861120,65248151025861120,0.3567,1.751,4062.7,13.169,2.252,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65272821318002560,65272821318002560,0.5889,0.658,6372.2,8.972,5.41,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
69824249700740736,69824249700740736,0.2177,2.982,3210.2,15.922,1.234,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
69811364798863744,69811364798863744,0.7643,2.226,3630.4,14.464,1.052,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68308882159427840,68308882159427840,1.08,2.73,3349.3,15.432,1.068,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
68303487680516224,68303487680516224,0.8374,1.084,5156.4,11.283,0.985,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65299381395665664,65299381395665664,0.347,3.089,3143.2,16.308,1.261,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65292268929825408,65292268929825408,5.8799,2.372,3532.3,15.012,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69823940463098752,69823940463098752,0.3982,2.022,3797.2,13.281,2.567,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65285633203088768,65285633203088768,0.235,2.978,3212.8,16.8,1.307,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65244435877629824,65244435877629824,0.3044,2.979,3211.9,17.847,0.989,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65273023179436288,65273027476967680,3.8002,1.676,4144.6,12.944,5.186,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
45022222315428608,45022222315428608,0.5332,1.202,4875.1,11.569,1.056,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65181527493208192,65181527493208192,0.9184,2.811,3308.2,16.055,1.082,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65241313435901568,65241313435901568,17.2827,2.221,3633.6,14.321,1.102,True,False,True,True,0,True,False,False,2016AJ....152..114R,Pleiades
65244749411766528,65244749411766528,9.0574,1.827,3983.7,13.68,1.152,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65167577439502592,65167577439502592,1.6598,2.599,3411.8,15.381,1.096,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65298208867376384,65298208867376384,0.3036,2.961,3223.0,17.771,1.087,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64864593265614464,64864593265614464,0.3152,2.361,3539.2,14.602,1.372,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64866654848374144,64866654848374144,0.8297,3.105,3133.0,17.023,5.59,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65299965511216384,65299965511216384,0.6099,2.701,3362.9,15.662,1.134,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69811948914407168,69811948914407168,1.908,0.714,6239.3,9.715,1.195,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64770241424108032,64770241424108032,3.9912,0.918,5630.0,10.591,1.149,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65294807253267328,65294807253267328,0.2858,2.665,3380.6,18.096,0.914,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65244646332548352,65244646332548352,0.7563,2.698,3364.8,16.131,1.198,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65275020341243520,65275020341243520,0.8136,2.763,3333.3,16.46,1.006,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69814388455816960,69814388455816960,5.6763,1.565,4276.7,12.986,0.83,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63585036608738048,63585036608738048,0.2494,3.185,3090.4,16.549,1.042,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65196370900147968,65196370900147968,2.3386,1.049,5250.8,10.59,1.152,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65298483745290368,65298483745290368,0.6325,2.682,3372.4,16.688,1.049,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65295425728422528,65295430026352512,2.7793,0.838,5877.0,10.275,1.142,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65170016980919808,65170016980919808,0.8002,2.817,3305.5,16.172,1.154,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65267078945207296,65267078945207296,1.78,2.671,3377.4,15.717,1.132,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65163110673516928,65163110673516928,0.7571,2.916,3250.5,16.323,1.067,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65196405259884544,65196405259884544,0.4849,2.792,3318.4,16.096,1.153,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65161976802151680,65161976802151680,5.8883,1.728,4087.4,13.375,0.947,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65161560188203776,65161560188203776,0.2388,3.217,3077.6,17.539,0.937,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69807963184755840,69807963184755840,0.5888,2.939,3236.9,16.527,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63052048347383168,63052048347383168,0.9368,0.686,6309.4,9.303,1.124,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65194584193758336,65194584193758336,7.0949,1.13,5040.9,11.684,1.035,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65275501377570944,65275501377570944,0.0431,0.476,,8.548,9.413,False,True,False,False,1,True,False,False,2016AJ....152..114R,Pleiades
65169943964429952,65169943964429952,0.3337,3.287,3065.9,16.989,1.018,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64797523056344064,64797523056344064,0.4623,2.978,3213.3,16.453,1.193,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63592767549850112,63592767549850112,2.9317,0.752,6136.6,9.852,1.008,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64871740091177600,64871740091177600,0.9335,2.954,3227.7,16.296,1.022,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66802276352348416,66802276352348416,4.3894,1.709,4107.3,13.4,1.084,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65297594689312768,65297594689312768,0.3473,2.631,3396.6,15.665,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64974338270788864,64974338270788864,0.7494,2.843,3291.2,16.115,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64798038452412928,64798038452412928,0.7676,2.849,3288.5,16.174,1.064,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65195404530870144,65195404530870144,0.2594,2.669,3378.5,18.359,1.054,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65280552259109760,65280552259109760,2.0103,2.8,3314.9,17.197,1.13,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65165653294149760,65165653294149760,0.3403,3.134,3116.6,16.157,1.058,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65270450496044416,65270450496044416,2.1851,2.438,3493.8,15.179,1.137,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65168844452782208,65168844452782208,0.1903,3.155,3105.2,17.82,0.911,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66802207632871808,66802207632871808,0.8545,2.518,3451.5,15.082,1.098,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69819404977607168,69819404977607168,7.0681,0.629,6428.4,8.901,2.074,False,True,True,False,0,True,False,False,2016AJ....152..114R,Pleiades
66798977817468288,66798977817468288,1.1468,2.719,3354.8,16.209,1.074,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65164171528305792,65164171528305792,8.4849,1.323,4636.0,12.191,0.944,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
69810093488518784,69810093488518784,1.2481,2.23,3627.0,14.467,2.293,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
69819027020489088,69819027020489088,1.8128,0.691,6297.6,9.57,1.015,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65282098447322752,65282098447322752,0.941,2.645,3389.8,16.212,1.027,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65163797868281088,65163797868281088,2.804,1.286,4703.3,11.943,0.929,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65222209423382912,65222209423382912,0.1212,0.316,,8.016,1.684,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64768763955442944,64768763955442944,1.2096,2.814,3306.8,16.099,1.077,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65175480179315840,65175480179315840,0.2958,2.857,3284.1,17.297,1.016,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65281239453865856,65281239453865856,2.1929,2.225,3631.1,14.607,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65281166437426176,65281166437426176,0.3976,1.606,4225.7,12.989,1.214,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64874454510493440,64874454510493440,0.5883,3.165,3099.6,17.111,1.026,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65296357738731008,65296357738731008,0.3279,0.505,,8.55,1.232,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65222759179189248,65222759179728640,1.0199,0.835,5888.3,9.985,1.02,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66804406656115328,66804406656115328,0.3334,2.896,3262.3,15.302,1.291,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65216363971331072,65216363971331072,0.347,2.754,3337.6,17.421,0.981,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65269935099961600,65269935099961600,0.8158,2.863,3280.9,17.17,1.081,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66802654309459712,66802654309459712,1.1394,0.746,6152.3,9.593,2.17,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65277975278721152,65277975278721152,0.8383,0.73,6198.4,9.32,8.587,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
69816346960886784,69816346960886784,1.5775,0.831,5900.3,9.424,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
69822875311156224,69822875311156224,2.8396,1.428,4465.0,13.027,0.967,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65222518661019520,65222518661019520,3.7965,1.832,3977.9,13.691,1.118,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63593798341985152,63593798341985152,0.1958,3.451,,17.087,1.064,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64956127609464320,64956127609464320,3.0876,0.034,,6.895,1.094,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65284228751087872,65284228751087872,2.4271,2.477,3473.0,15.504,1.101,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65279418387728896,65279418387728896,0.4114,2.453,3485.8,16.785,1.14,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64982344089813248,64982344089813248,0.6841,2.909,3254.6,16.275,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65276772687884544,65276772687884544,0.383,2.941,3236.2,15.964,3.833,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64857721317916032,64857721317916032,0.5743,3.012,3191.9,16.505,1.126,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65280036863012864,65280036863012864,0.2103,2.201,3648.9,17.349,0.991,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65228772133391488,65228772133391488,0.2184,2.721,3353.5,17.917,1.024,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65201039527567232,65201039527567232,3.9585,1.717,4099.5,12.134,1.095,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66801795315987584,66801795315987584,5.8529,3.342,,17.648,1.253,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65280071222749824,65280071222749824,0.3745,2.557,3432.0,16.562,1.11,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64981137202021376,64981137202021376,0.5785,1.397,4512.3,12.398,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65216643145862144,65216643145862144,0.4336,2.52,3450.5,15.732,1.135,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65229184450247296,65229184450247296,0.728,2.905,3256.7,17.291,1.034,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64856312568645248,64856312568645248,9.8931,1.774,4037.5,13.414,1.081,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66800180408292992,66800180408292992,1.1298,2.473,3475.0,15.065,1.098,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
66800244832257280,66800244832257280,1.1297,2.986,3208.0,17.224,1.009,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
66799763794633856,66799763794633856,7.0484,1.354,4582.1,12.414,0.95,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66799768088857856,66799768088857856,7.9101,1.458,4420.2,12.693,1.047,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66781316909399424,66781316909399424,5.0781,1.949,3863.5,14.012,1.227,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66814302260735104,66814302260735104,6.9551,1.331,4622.3,11.95,7.545,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
64971933089093760,64971933089093760,3.9299,1.654,4169.2,13.218,1.023,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66801623517295104,66801623517295104,1.986,2.842,3291.9,16.68,0.993,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64796045587678208,64796045587678208,0.8677,2.986,3208.2,15.823,1.02,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
63485427727244544,63485427727244544,0.4625,2.835,3295.9,16.04,1.071,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66801623514684416,66801623514684416,1.9819,2.387,3523.5,14.265,1.622,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
64971177174850304,64971177174850304,2.8527,0.806,5975.5,9.995,1.006,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66800592725150848,66800592725851776,5.9772,1.063,5211.4,11.406,1.2,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64984951133439232,64984951133439232,0.5507,3.017,3188.9,17.092,1.078,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65224442806459008,65224442806459008,1.3879,1.805,4005.9,13.604,1.027,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64795289673433728,64795289673433728,0.3079,3.2,3084.2,16.554,0.977,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66807464672814336,66807464672814336,5.5174,2.527,3446.7,15.306,1.11,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
63289920815872256,63289920816208768,5.9344,1.057,5228.2,11.31,1.203,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64950625753906176,64950625753906176,0.1807,3.579,,17.654,0.991,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
69841257769938944,69841257769938944,0.6783,3.026,3182.4,16.545,1.236,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
66811450402457216,66811450402457216,6.3758,1.706,4111.6,13.338,1.084,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66788253282520192,66788253282520192,0.4397,2.974,3215.1,17.185,1.006,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64952068862923520,64952068862923520,0.3742,3.431,,17.905,0.876,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64951626483855744,64951626483855744,0.6772,3.281,3065.1,16.956,1.404,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64981863053470592,64981863053470592,0.3797,3.295,3066.2,17.22,0.914,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66788291938818304,66788291938818304,3.231,0.829,5906.7,10.297,0.848,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66788669895935616,66788669895935616,1.1143,2.832,3297.8,16.644,0.959,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65223515093523328,65223515093523328,0.4678,2.718,3355.6,16.894,0.975,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66786951909028736,66786951909028736,0.1891,2.693,3367.1,18.102,1.042,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66786539592171392,66786539592171392,0.8915,2.817,3305.5,16.471,1.116,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65229734206151680,65229734206151680,0.3224,2.533,3444.1,14.781,2.622,True,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
66783584654831872,66783584654831872,0.9143,2.751,3339.3,15.897,0.989,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
69847610026687104,69847610026687104,3.4241,0.849,5845.0,10.402,1.063,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65200283613608704,65200283613608704,2.3468,2.641,3391.6,17.136,0.838,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
64985127228608128,64985127228608128,5.343,1.595,4239.9,12.564,1.178,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66781832308018176,66781832308018176,1.3126,0.968,5480.2,10.873,0.989,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66808220587051264,66808220587759104,9.1276,1.85,3960.1,13.698,1.097,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63296380446670080,63296380446670080,0.3183,3.237,3071.8,16.708,1.351,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64950488315122560,64950488315122560,0.7278,3.228,3074.3,17.966,0.872,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65226401311534208,65226401312036864,4.8107,1.848,3962.5,13.536,7.651,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64964717544035200,64964717544035200,6.9448,2.009,3808.4,14.019,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64808483812941440,64808483812941440,2.9684,1.981,3834.3,14.012,1.12,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64977705525131904,64977705525131904,0.7424,2.04,3780.7,14.081,1.008,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65223583812996864,65223583812996864,0.2973,3.155,3105.0,17.106,1.933,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64951111087777536,64951111087777536,0.9588,2.871,3276.5,15.923,1.042,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66733552578791296,66733552578791296,4.317,1.407,4496.8,12.441,3.342,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65199978672758272,65199978672758272,6.1624,0.909,5659.8,10.045,1.112,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66808869124393600,66808869124393600,7.1797,1.118,5071.2,11.587,0.81,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64808204638390912,64808204638390912,6.839,0.665,6358.4,9.306,1.037,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66838452861270272,66838452861270272,2.3141,0.808,5969.2,10.108,0.959,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66787119410915072,66787119410915072,7.4791,1.526,4326.6,12.869,0.929,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65225611037551360,65225611037551360,0.8702,0.63,6425.4,9.2,1.001,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65223618172733952,65223618172733952,6.1296,1.216,4845.1,11.957,0.926,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64952829074688896,64952829074688896,1.8161,0.649,6391.0,9.296,1.126,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64980278208557696,64980278208557696,0.5243,1.437,4451.6,11.962,1.228,True,True,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
66837495084120320,66837495084120320,5.1665,1.843,3966.7,13.436,5.573,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64804360644343424,64804360644343424,0.2955,3.19,3088.1,17.284,0.924,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65008010814357248,65008010814357248,0.5017,2.891,3265.2,17.381,1.078,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65211557904569856,65211557904569856,2.234,2.377,3529.2,15.068,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66808839062339712,66808839062339712,1.3443,3.11,3130.3,17.465,1.03,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64899017426872960,64899017426872960,3.0025,0.84,5872.9,10.343,1.057,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64905618794174720,64905618794174720,0.2845,2.487,3467.3,15.04,1.225,False,True,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
66793583338514816,66793583338514816,7.9111,2.15,3688.2,14.311,1.121,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64980832261312640,64980832261312640,2.1377,2.899,3260.6,16.289,0.972,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65008388771477120,65008388771477120,0.0824,3.149,3108.6,16.497,1.034,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66731731512764416,66731731512764416,0.2261,2.819,3304.5,18.699,0.934,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64804841680675200,64804841680675200,6.1515,1.07,5194.1,11.554,1.078,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66732423004453376,66732423004453376,0.6607,2.714,3357.2,14.973,1.011,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65004712279475712,65004712279475712,3.5941,0.823,5925.7,10.388,0.997,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65226092073881856,65226092073881856,0.3912,2.641,3392.0,17.303,0.973,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
69854348831573504,69854348831573504,2.6922,2.458,3483.2,15.039,1.053,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66783099321711360,66783099321711360,0.1212,2.529,3446.1,18.484,0.864,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66809491897360896,66809491897360896,3.3705,0.843,5861.6,10.408,1.077,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64966916567283456,64966916567283456,0.2824,3.174,3095.9,17.454,1.056,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66728265476081408,66728265476081408,0.2397,3.201,3083.8,17.192,1.048,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64960663095015680,64960663095015680,1.2062,2.206,3645.4,14.486,1.014,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65004437401569664,65004437401569664,0.9133,2.797,3315.9,16.695,1.024,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65213172812266752,65213172812266752,0.8082,3.053,3165.1,17.145,0.959,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66782897460055424,66782897460055424,1.1004,2.774,3327.8,16.011,1.088,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65213172812266240,65213172812266240,0.5265,2.998,3200.8,16.139,1.118,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66789872486779520,66789872486779520,0.3436,0.045,,6.803,0.925,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66834054814431232,66834054814431232,0.3409,3.189,3089.0,16.564,2.422,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66782927523022080,66782931820393216,1.655,3.061,3160.2,16.985,1.127,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66839591028151552,66839591028151552,0.3484,3.029,3181.4,16.414,1.152,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64979732749686016,64979732749686016,5.9306,1.022,5323.3,11.274,0.91,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66728501697350016,66728501697350016,1.0167,2.98,3211.7,18.567,1.041,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65003612767943040,65003612767943040,2.5738,3.231,3073.2,17.898,0.942,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66832993955739776,66832993955739776,1.228,0.511,,8.479,12.858,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66727234683931520,66727234683931520,0.3023,1.894,3916.6,13.826,1.031,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65010239900405504,65010239900405504,8.4781,1.233,4809.2,11.995,1.139,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64959662365552384,64959662365552384,0.3889,1.612,4218.6,13.143,1.069,False,False,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
66735446661374976,66735446661374976,3.9054,2.909,3254.0,17.161,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66733763034205696,66733763034205696,1.8237,2.729,3350.3,15.691,1.135,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65010175477867776,65010175477867776,1.616,1.741,4073.4,13.318,3.969,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65212932294091264,65212932294091264,0.2679,2.544,3438.7,15.381,0.984,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65011412428446592,65011412428446592,0.8446,2.395,3518.9,14.17,1.613,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64967603762044928,64967603762044928,0.4739,3.021,3186.3,17.042,1.002,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66729261908482048,66729261908482048,0.775,0.651,6386.1,9.377,1.011,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66728089380491648,66728089380491648,0.4019,2.995,3202.6,17.542,1.052,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65010549138050944,65010549138050944,7.8496,1.276,4722.9,12.216,0.979,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65017906418989312,65017906418989312,0.5326,2.64,3392.5,14.748,1.082,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66847321969262464,66847321969262464,1.1254,2.79,3319.8,15.495,19.584,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64967569402404480,64967569402404480,0.8818,2.982,3210.4,16.548,1.097,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66734725106867968,66734725106867968,0.31,3.199,3083.9,16.997,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66797156751286912,66797156751286912,0.2628,3.301,,16.828,1.511,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
66715174415764736,66715174415764736,7.5994,0.644,6399.9,8.624,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66734720809017856,66734720809017856,9.7733,1.499,4362.3,12.229,1.652,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66728128037119616,66728128037119616,0.3239,3.137,3114.9,17.031,0.892,True,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
66846291177113088,66846291177113088,3.694,2.299,3578.9,14.673,1.005,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64963377514329984,64963377514329984,0.3687,3.087,3144.1,16.688,0.937,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66729635568719872,66729635568719872,0.1749,3.18,3091.9,17.617,0.948,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65010519075247616,65010519075247616,0.6801,2.914,3251.9,16.343,0.914,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64898368889386624,64898368889386624,1.456,0.347,,8.124,10.395,False,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
66821655244731264,66821655244731264,0.9252,2.781,3323.9,15.617,1.07,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64912009705490304,64912009705490304,1.6638,2.843,3291.6,15.89,1.1,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66729674225341696,66729674225341696,1.1885,2.971,3216.7,17.057,0.984,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66847631206903040,66847631206903040,0.1357,2.946,3231.9,15.424,1.472,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65005846150835200,65005846150835200,0.4291,3.049,3168.2,16.336,1.271,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65007083101413888,65007083101413888,0.0587,0.221,,7.747,1.01,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64990349908937984,64990349908937984,0.5572,2.733,3348.1,15.723,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66792999222948992,66792999222948992,0.9834,2.895,3262.9,16.739,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65019963707009024,65019963707009024,0.2768,3.021,3185.6,18.67,1.047,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64993579724240896,64993579724240896,0.3079,3.226,3075.4,18.288,0.996,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66737405166459264,66737405166459264,2.7628,2.33,3558.3,14.799,1.046,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63327682168301952,63327682168301952,0.5596,3.095,3140.0,16.878,0.969,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65018417518780672,65018417518780672,0.4855,3.039,3174.5,16.862,1.137,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66715827250786432,66715827250786432,0.6538,2.451,3487.2,16.852,0.841,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66740497542906368,66740497542906368,0.3972,2.877,3272.6,17.043,1.06,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
64962174923490304,64962174923490304,1.2508,2.894,3263.0,16.412,1.04,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65007220540365184,65007220540365184,0.4226,2.628,3397.9,14.656,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66816295125702144,66816295125702144,8.5982,1.42,4476.4,12.54,0.99,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63916431989200256,63916431989200256,7.5554,1.236,4802.4,11.985,0.889,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64884624994048256,64884624994048256,0.6966,2.831,3298.2,16.004,1.018,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66823132713476480,66823132713476480,0.2084,3.054,3164.9,16.874,1.094,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64990792288875264,64990792288875264,0.2819,3.08,3148.5,17.405,0.967,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66737576965143296,66737576965143296,0.7538,3.156,3104.5,16.923,0.918,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
64990586130069504,64990586130069504,8.4106,1.596,4237.5,13.114,1.112,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66820590092840960,66820590092840960,2.3229,2.583,3419.7,15.394,1.084,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66823304512166528,66823304512166528,0.582,1.835,3975.3,13.674,6.222,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66741116018188416,66741116018188416,0.519,2.913,3252.5,16.133,1.097,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64900739711320960,64900739711320960,0.4571,3.01,3192.6,17.232,1.007,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66730120901930240,66730120901930240,0.3067,1.716,4100.5,13.268,1.749,False,True,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
66737095928811648,66737095928811648,3.252,0.853,5832.8,10.402,1.023,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64888129687348736,64888129687348736,1.7668,1.404,4500.9,11.886,20.475,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65013474012743936,65013474012743936,0.7814,1.667,4154.4,13.318,1.029,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65208396808627840,65208396808627840,0.483,1.56,4283.2,13.007,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65012408860856832,65012408860856832,0.4458,3.063,3159.7,16.648,0.943,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66791659193405952,66791659193405952,0.2962,3.18,3092.4,16.691,1.136,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66849860294240256,66849864589885312,0.6111,3.139,3114.2,16.438,,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64913452814489216,64913452814489216,5.1371,0.958,5508.9,10.946,0.909,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66738023641737088,66738023641737088,0.8216,2.953,3228.5,16.653,1.055,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66742765285619584,66742765285619584,1.4175,2.428,3499.9,15.016,1.124,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65011962184337664,65011962184337664,0.94,3.068,3156.2,17.059,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65020414679879296,65020414679879296,2.8022,0.714,6241.4,9.761,1.312,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64894623677888640,64894623677888640,0.5169,3.119,3125.0,16.177,1.036,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64938569783224960,64938569783224960,1.3661,2.7,3363.6,15.848,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66717987616472704,66717987616472704,0.7302,3.066,3157.7,17.494,1.03,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64001339197473408,64001339197473408,0.3443,3.345,,19.092,1.077,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66767843597097856,66767843597097856,0.8448,3.217,3077.8,17.779,1.021,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66816187748666624,66816187748666624,0.7364,1.591,4244.0,12.904,14.871,False,True,False,False,3,True,True,False,2016AJ....152..114R,Pleiades
64986325522809728,64986325522809728,0.238,3.071,3154.2,18.268,1.1,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64895139073954944,64895139073954944,1.562,2.513,3454.3,15.134,1.101,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65019246448775424,65019246448775424,0.5561,3.162,3100.8,17.379,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66522381924952704,66522381924952704,0.6242,2.903,3258.0,16.502,1.032,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66944422591073024,66944422591073024,0.446,1.725,4090.2,13.309,3.381,False,True,False,False,1,True,False,False,2016AJ....152..114R,Pleiades
65014195567317504,65014195567317504,0.5148,2.791,3318.7,15.997,1.025,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65000863988835200,65000863988835200,0.7512,3.058,3162.1,16.795,1.061,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66522107047046656,66522107047046656,0.9637,2.832,3297.5,16.514,1.133,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64894829836313472,64894829836313472,6.5481,1.781,4030.9,13.922,1.079,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66522137109124096,66522137109124096,0.6734,3.055,3164.7,17.765,0.995,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64989490915460608,64989490915460608,8.1854,1.827,3983.5,13.712,1.055,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63250162302240384,63250162302240384,0.6299,3.13,3118.3,16.385,2.969,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66521381194879232,66521381194879232,0.8237,2.955,3227.6,16.341,1.002,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66724451545088128,66724451545088128,1.6856,0.51,,8.214,3.19,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64999558318784768,64999558318784768,1.8306,2.797,3316.0,15.924,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64987876007763968,64987876007763968,0.6994,2.788,3320.6,16.419,1.056,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65000623470665216,65000623471297024,0.367,2.919,3248.4,15.72,1.981,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66942910762588928,66942910762588928,0.4809,2.999,3200.0,17.047,0.999,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64998866827479680,64998871124723712,0.3949,3.311,,17.322,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66939852745876736,66939848447027584,6.7219,0.659,6369.8,9.118,1.265,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64999588381514496,64999588381514496,2.4534,0.746,6153.6,9.992,0.941,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66517468482370304,66517468482370304,3.8184,0.805,5979.5,10.246,0.899,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66739982146803456,66739982146803456,5.4934,1.856,3953.6,13.718,1.211,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65014985841292032,65014985841292032,0.4915,2.962,3222.6,16.735,1.016,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63953819680971008,63953819680971008,0.7353,2.953,3228.1,16.483,0.969,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66832100605159424,66832100605159424,4.5347,0.928,5599.9,10.745,1.337,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66517468482370176,66517468482370176,3.8161,1.928,3883.9,13.976,1.109,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64998905483757568,64998905483757568,1.033,2.435,3495.9,15.042,0.974,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66828870787370624,66828870787370624,0.6438,,,16.475,,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
64988803720689408,64988803720689408,0.2571,3.302,,17.758,1.038,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66763965244167808,66763965244167808,0.7157,2.882,3270.3,16.978,1.016,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64889126119831040,64889126119831040,1.1389,2.502,3460.0,15.062,1.117,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64988322684358144,64988322684358144,0.293,3.09,3142.4,16.847,0.956,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66521213693847808,66521213693847808,2.4666,2.23,3627.1,14.002,19.453,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66818322350220416,66818322350220416,1.7216,2.702,3363.0,15.762,1.02,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64909153549943296,64909153549943296,0.3215,3.104,3134.0,17.243,0.996,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66720294016753280,66720294016753280,0.7114,3.028,3181.6,16.058,1.973,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64009448097245440,64009448097245440,0.3992,1.706,4110.9,13.571,1.05,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66940299422471296,66940299422471296,1.634,2.224,3631.4,14.486,1.095,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66523893753437824,66523893753437824,2.491,0.742,6164.9,9.903,0.874,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64933037865353600,64933037865353600,0.4627,3.431,,15.622,1.08,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64934893291213952,64934893291213952,0.2353,1.333,4619.2,12.242,1.001,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66521179334108928,66521179334108928,0.6205,2.991,3204.0,17.047,1.003,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66725379258016768,66725379258016768,0.3075,0.193,,6.94,7.919,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66720534534913792,66720534534913792,0.258,2.431,3497.9,14.944,1.071,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66523103479455744,66523103479455744,0.4896,2.92,3248.1,16.803,0.997,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66523103479455232,66523103479455232,1.3602,2.858,3283.7,16.815,0.939,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64941211186036352,64941211186036352,2.885,0.796,6005.6,10.21,0.956,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64889229199044096,64889229199044096,0.2113,2.885,3268.2,18.549,1.083,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66719194505127168,66719194505127168,0.5216,3.138,3114.4,17.413,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66824472743376768,66824472743376768,0.2656,3.177,3094.6,17.583,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66719228864863360,66719228864863360,0.9204,2.593,3414.5,15.502,1.13,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66765751950550144,66765751950550144,0.8848,2.924,3245.6,16.252,1.053,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66831172892327680,66831172892327680,0.7565,3.34,,18.074,0.955,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64933621980897536,64933621980897536,0.2671,3.117,3126.6,16.075,1.116,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66831069813319936,66831069813319936,0.3368,2.666,3379.8,15.473,1.161,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64933759417769984,64933759417769984,0.0356,0.392,,8.337,1.393,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66926211929978880,66926211929978880,0.5,2.914,3251.2,16.598,1.005,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66765855029900288,66765855029900288,0.3484,2.91,3254.2,18.507,1.061,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66765855029760768,66765855029760768,0.1238,3.169,3098.1,17.29,1.032,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64936508198907904,64936508198907904,3.92,1.52,4335.0,12.883,0.915,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63951826816014336,63951826816390144,6.2883,1.265,4745.5,11.8,7.896,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
63705433133130368,63705433133130368,0.6231,2.994,3202.9,16.605,1.017,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64946025846426752,64946025846426752,0.374,3.189,3088.3,17.348,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66720946851771904,66720946851771904,5.0921,1.075,5179.4,10.706,2.419,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66519530066802944,66519530066802944,0.5503,1.276,4724.1,12.296,2.27,False,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
64896101146708224,64896101146708224,0.3617,3.223,3075.8,17.194,1.023,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66722660540945408,66722660540945408,0.1267,3.219,3077.0,18.55,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66722355601033600,66722355601033600,1.706,2.581,3420.7,14.699,1.642,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64916751349465856,64916751349465856,13.6986,2.524,3448.4,15.262,1.096,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64921458633614976,64921458633614976,6.0067,1.096,5125.3,11.325,2.576,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66779358406877568,66779358406877568,1.4972,2.788,3320.4,15.695,1.074,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
64891634380723712,64891634380723712,8.5889,2.223,3632.1,14.506,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64997187496822912,64997187496822912,0.3242,3.36,,17.814,0.829,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64923279699744256,64923279699744256,6.1535,1.064,5210.6,11.473,1.145,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63937700667501184,63937700667501184,0.6738,3.354,,17.505,0.998,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66500013735440128,66500013736315264,0.8288,2.449,3487.6,14.776,1.508,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64917094946846848,64917094946846848,1.1187,2.865,3279.6,16.075,1.16,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66503449709270400,66503449709270400,0.7768,1.041,5271.7,10.431,1.93,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66745170467302656,66745170467302656,2.0109,2.802,3313.6,16.013,1.04,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63958561324922240,63958561324922240,5.9405,1.711,4105.5,12.994,9.597,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64949427460614016,64949427460614016,1.4162,1.86,3950.1,13.676,14.578,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66771146429454592,66771146429454592,4.2628,0.814,5953.3,10.305,1.419,False,True,True,False,2,True,True,False,2016AJ....152..114R,Pleiades
66506331628024832,66506331628024832,0.0559,0.305,,8.102,1.093,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64922283267331968,64922283267331968,5.3258,1.824,3986.1,13.633,1.125,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66753038847347456,66753038847347456,0.3983,1.804,4007.2,13.43,2.145,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64942001460286080,64942001460286080,0.5256,3.387,,17.679,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66525783539163264,66525783539163264,0.4015,2.504,3458.4,14.588,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66746441777612416,66746441777612416,0.2652,0.141,,7.526,0.88,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66525061984664832,66525061984664832,0.3628,2.817,3305.5,16.843,1.206,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
66774513683782912,66774513683782912,0.5603,1.382,4536.0,12.46,1.129,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66771764904729984,66771764904729984,0.4433,3.2,3083.3,17.683,0.963,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66451497784867712,66451497784867712,0.3389,2.787,3321.0,15.786,1.037,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63717665199974016,63717665199974016,0.4171,3.261,3067.0,16.79,0.982,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66502281478384000,66502281478384000,5.5927,0.999,5389.9,11.115,7.325,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64057895330132224,64057895330132224,0.9081,3.189,3088.1,17.549,0.945,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64915754917051520,64915754917051520,0.3094,3.123,3122.9,17.311,0.979,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66745754582838272,66745754582838272,0.3888,2.982,3209.9,16.673,1.027,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66752042414936704,66752042414936704,0.543,2.497,3462.4,14.89,1.048,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66499154741977216,66499154741977216,5.7139,1.014,5347.1,11.177,1.422,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66451429065390080,66451429065390080,0.37,3.128,3119.5,16.797,1.377,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66452047540860160,66452047540860160,0.3013,3.114,3128.3,16.797,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64928674178659968,64928674178659968,0.3855,3.122,3123.5,17.514,0.923,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
66511970924353792,66511970924353792,0.7781,2.879,3271.6,16.305,1.033,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64943758103791104,64943758103791104,0.3933,3.121,3123.6,16.383,1.118,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64930495244783616,64930495244783616,0.2389,0.596,,9.035,1.198,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66749121837171840,66749121837171840,1.5928,2.584,3418.5,15.36,1.077,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66501181966524800,66501181966524800,4.9432,0.895,5701.5,10.747,1.135,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64944170420647296,64944170420647296,1.2809,1.898,3912.9,13.602,12.566,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
51172168807442432,51172168807442432,0.2999,3.283,3065.6,17.292,,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
63958801843006208,63958801843006208,0.2471,1.932,3880.3,13.142,5.911,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
64928605459180416,64928605459180416,5.0132,0.957,5513.1,10.938,1.96,False,True,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
51212026103928832,51212026103928832,1.6493,1.915,3895.7,12.968,0.904,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64925444363253632,64925444363253632,0.1971,3.499,,17.658,1.517,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
63940208928422656,63940208928422656,0.3971,3.263,3066.9,18.287,1.113,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66747816167123712,66747816167123712,7.2745,1.198,4883.4,11.9,1.18,False,False,False,False,2,True,False,False,2016AJ....152..114R,Pleiades
66556672943906688,66556672943906688,0.4441,3.013,3190.9,16.043,1.177,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66453490649681280,66453490649681280,0.1765,-0.044,,6.159,1.036,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63959351598814336,63959351598814336,1.6719,2.675,3375.4,15.773,1.042,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66452769091505024,66452769091505024,6.8472,1.034,5291.6,11.353,1.163,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63632178171114624,63632178171114624,0.857,2.933,3240.4,16.383,0.99,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63693785181958912,63693785181958912,0.4722,2.494,3464.0,14.509,1.211,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66515922294233728,66515922294233728,0.5612,2.914,3251.1,16.615,1.057,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51212713298684928,51212713298684928,1.0465,3.11,3130.6,16.615,1.013,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64924413571101952,64924413571101952,2.1762,0.786,6037.3,10.139,1.066,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66453181412027392,66453181412027392,0.3019,3.29,3065.2,17.699,1.017,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66507469798631808,66507469798631808,1.6412,0.065,,6.806,0.974,False,False,False,True,2,True,False,False,2016AJ....152..114R,Pleiades
66452734735432192,66452734735432192,1.3418,2.483,3469.9,15.16,1.052,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66551686483467904,66551686483467904,1.0385,3.133,3116.8,17.796,1.036,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66507882115488128,66507882115488128,0.6757,2.721,3353.8,15.739,0.947,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64927368508592512,64927368508592512,0.321,3.174,3095.1,17.534,0.991,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66539252556578816,66539252556578816,6.4254,1.73,4084.9,13.447,1.046,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66974453002505088,66974453002505088,1.7487,2.91,3253.8,16.26,1.014,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66511382510098560,66511382510098560,1.8401,2.435,3495.5,14.779,,False,False,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
66509771901085696,66509771901085696,0.3645,3.18,3093.0,16.259,1.188,True,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66960743466922624,66960743466922624,0.6652,3.1,3137.0,16.939,1.018,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66553443128503552,66553443128503552,1.1204,2.876,3273.7,16.202,0.976,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66960262430594816,66960262430594816,1.857,0.687,6307.4,9.525,1.073,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
64172038380708224,64172038380708224,5.3657,1.04,5274.3,11.169,1.712,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
64040818540162304,64040818540162304,1.8957,1.906,3904.5,13.716,1.113,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63237487855272320,63237487855272320,17.597,1.888,3921.9,13.996,2.224,False,True,False,False,1,True,False,False,2016AJ....152..114R,Pleiades
66509634462127360,66509634462127360,0.6601,2.978,3213.2,16.714,1.086,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66429232674604544,66429232674604544,0.9801,2.968,3219.4,16.542,1.038,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64168705486089216,64168705486089216,0.5589,3.025,3183.1,16.969,1.005,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64037588724758400,64037588724758400,1.0933,2.804,3312.3,15.981,1.113,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51200343792868096,51200343792868096,1.128,3.432,,18.629,1.02,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66957994687842176,66957994687842176,0.3144,1.223,4829.1,11.73,1.385,True,True,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
64064011363520512,64064011363520512,1.7941,2.905,3257.0,16.323,1.024,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64174546641593984,64174546641593984,0.8891,2.567,3427.2,15.392,0.983,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66957612431742080,66957612431742080,0.5789,1.482,4386.9,12.017,10.813,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66462939577861248,66462939577861248,2.1644,0.786,6038.2,10.162,1.203,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66982458821495424,66982458821495424,0.3277,3.127,3120.4,17.515,1.017,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65677372878285312,65677372878285312,8.4496,1.277,4721.1,12.194,1.13,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66486510358371072,66486510358371072,0.3064,0.146,,6.93,4.034,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66458610250837632,66458610251617536,6.6498,1.176,4932.5,11.408,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66969535261875072,66969535261875072,2.0791,2.866,3279.2,15.462,1.76,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66485582645439104,66485582645439104,0.461,2.934,3240.2,16.709,1.005,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66878932929927936,66878932929927936,5.7885,1.429,4462.6,12.876,0.996,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66441323003146112,66441323003146112,1.6572,3.142,3112.1,17.536,1.051,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64050645425295872,64050645425295872,3.4151,1.935,3876.7,13.86,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65677098000371712,65677098000371712,0.5784,2.959,3224.4,16.783,0.953,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66445038154189952,66445038154189952,1.9607,3.19,3087.6,17.513,0.999,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66482868226100096,66482868226100096,4.5971,2.035,3785.4,14.081,1.051,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66911231083913600,66911231083913600,0.5336,2.784,3322.7,15.794,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65673593307063552,65673593307063552,0.4479,2.057,3766.3,14.111,1.075,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63627264728628224,63627264728628224,0.4748,2.941,3235.5,16.346,0.992,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66480944080770176,66480944080770176,7.9471,1.246,4782.6,12.09,1.169,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65671634801986048,65671634801986048,0.9248,2.849,3288.8,16.071,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66903293984399872,66903293984399872,7.5694,1.82,3990.1,13.613,1.117,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63849572235829248,63849572235829248,6.4306,1.475,4396.2,12.724,0.999,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66867800374681344,66867800374681344,4.391,2.538,3441.7,15.382,1.013,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66905561723623808,66905561723623808,0.6928,3.078,3149.2,16.714,3.153,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
65660158649542784,65660158649542784,3.9578,1.695,4123.3,12.847,13.699,True,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
65675895409522048,65675895409522048,0.3185,3.12,3124.9,17.106,1.112,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66863058730966528,66863058730966528,3.3701,0.916,5636.9,10.706,1.632,False,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
63730309581781376,63730309584280960,5.4447,1.066,5203.7,11.272,1.598,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65674383581036800,65674383581036800,0.8689,2.621,3401.3,15.411,0.986,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65688539793220480,65688539793220480,0.8344,3.273,3065.6,17.595,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63826070174824192,63826070174824192,0.813,2.928,3243.0,16.289,1.12,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63826448131945984,63826448131945984,1.3131,2.789,3319.6,15.841,1.001,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65688333634791040,65688333634791040,0.5778,2.983,3209.3,15.961,10.179,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65680499614460800,65680499614460800,7.3022,1.473,4398.4,12.713,1.073,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66665902550940672,66665902550940672,0.3363,2.648,3388.6,15.616,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66665902550940800,66665902550940800,0.9618,2.735,3346.8,15.811,1.075,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66886011036187392,66886011036187392,0.7129,2.962,3223.4,16.503,1.101,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66665692094551808,66665696393227904,0.2931,1.45,4431.1,11.729,11.672,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66887660303617408,66887660303617408,0.5099,3.054,3164.5,16.869,1.025,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66885942316710784,66885942316710784,0.6317,2.996,3201.7,16.957,1.006,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63824901943723392,63824901943723392,0.8865,3.249,3068.7,17.552,0.971,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64078167575681152,64078167575681152,1.9861,2.509,3456.0,15.099,1.085,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63839023796354560,63839023796354560,0.4687,3.071,3153.7,17.155,0.936,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66915560410893440,66915560410893440,0.4606,3.251,3068.6,17.438,1.073,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51609980593783424,51609980593783424,0.3228,3.02,3186.6,16.613,1.064,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66642641008348416,66642641008348416,0.5971,3.023,3184.9,16.536,1.057,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
63838886357191936,63838886357191936,1.9941,2.267,3600.9,14.833,1.058,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63677326867342464,63677326867342464,1.8182,2.592,3415.1,15.2,1.07,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66899239535574400,66899239535574400,1.2294,2.644,3390.5,15.598,1.092,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
64073597730589952,64073597730589952,1.7664,2.4,3515.6,14.958,1.059,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66699712533433600,66699712533433600,0.5157,3.388,,17.06,1.315,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
67352066526730240,67352066526730240,1.057,2.904,3257.4,16.172,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66648001127514368,66648001127514368,0.6929,2.994,3202.7,16.82,1.069,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66593437863017984,66593437863017984,0.4562,3.096,3139.0,17.162,0.953,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66897933865345920,66897933865345920,5.0017,1.652,4172.4,13.248,0.995,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63773774653147904,63773774653147904,1.1461,2.753,3338.3,15.727,1.124,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63775355201110016,63775355201110016,0.553,2.039,3781.8,13.937,1.076,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63892006512622848,63892006512622848,1.1077,2.786,3321.2,15.773,1.06,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63779134772193920,63779134772193920,1.7525,1.219,4838.0,11.673,11.58,True,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
66695688147432832,66695688147432832,0.0925,3.496,,18.757,0.978,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
63884584809145600,63884584809145600,1.29,2.52,3450.6,15.189,1.052,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51637189209160192,51637193507243136,0.4317,3.242,3069.8,17.222,,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
67278158729741696,67278158729741696,0.1714,3.012,3191.7,17.482,1.0,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66694455493470464,66694455493470464,2.4861,1.868,3942.3,13.737,0.983,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66705274514309632,66705274514309632,0.4744,3.49,,18.246,1.002,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
67304959325424768,67304959325424768,0.2923,3.296,3065.7,17.577,1.049,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66570554277316992,66570554277316992,4.065,1.009,5360.1,11.174,1.18,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
66702048995630848,66702048996405632,0.6341,3.197,3084.8,16.605,1.063,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51622315739944704,51622315739944704,0.2773,2.993,3203.6,16.851,1.052,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66597767189992832,66597767189992832,8.5605,2.402,3514.7,15.093,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51616268426009472,51616268426009472,2.7826,1.997,3819.9,13.974,0.98,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65717814290369920,65717814290369920,0.6775,2.955,3227.4,16.22,1.181,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67331381964358656,67331381964358656,3.2972,0.935,5580.5,10.883,1.2,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
63876402894075904,63876402894075904,6.3353,1.31,4659.5,11.674,1.195,True,False,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
51526417710225408,51526417710225408,0.4077,2.309,3572.2,14.445,9.363,False,True,False,False,1,True,True,False,2016AJ....152..114R,Pleiades
66623605713181184,66623605713181184,0.2184,3.746,,18.432,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65817762471854592,65817762471854592,0.3502,2.858,3283.8,16.359,,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
66584332530000512,66584332530000512,8.1192,1.364,4565.6,12.185,1.79,True,True,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
67085641114472320,67085641114472320,0.4729,3.062,3159.6,16.778,0.981,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51625094581936256,51625094581936256,0.3425,3.266,3066.4,17.732,1.039,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66584465673208448,66584465673208448,0.1836,3.446,,18.146,1.05,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67281869581448704,67281869581448704,7.7415,1.497,4365.9,12.516,1.071,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65819965792011904,65819965792011904,0.8817,0.704,6266.8,9.597,0.992,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65701527774387840,65701527774387840,1.545,2.951,3229.2,16.473,1.037,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66628995894842624,66628995894842624,0.1772,3.418,,17.294,4.292,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
66581961710329984,66581961710329984,0.6897,0.979,5448.0,10.85,1.153,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51742471745296768,51742471745296768,4.548,0.924,5612.4,10.766,1.472,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65800930496992512,65800930496992512,3.0576,1.706,4110.7,12.52,1.091,True,False,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
65814979333012352,65814979333012352,0.3486,3.334,,18.008,1.1,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66581549393480704,66581549393480704,4.6203,1.792,4018.8,13.583,1.021,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67285614792891264,67285614792891264,0.6658,2.218,3636.0,13.859,10.189,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
63795455648004608,63795455648004608,2.7745,2.302,3577.3,14.622,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66624357329718400,66624357329718400,0.2253,3.334,,18.061,1.141,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67095674158018176,67095674158497664,0.7217,3.371,,17.213,5.633,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66612473157921024,66612473157921024,8.798,1.683,4136.1,12.604,1.053,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
67069835634816896,67069835634816896,1.182,2.742,3343.5,15.767,1.062,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65823676643738368,65823676643738368,1.828,2.715,3356.6,15.647,1.117,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
50856471531291648,50856471531291648,2.4272,2.687,3369.6,15.476,1.034,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
50870902621391360,50870902621391360,0.2684,1.565,4276.1,12.67,1.127,False,False,True,False,0,True,True,False,2016AJ....152..114R,Pleiades
67072236519533696,67072236519533696,0.6542,3.985,,18.598,1.31,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65750627840192256,65750627840192256,3.0184,1.742,4072.0,13.494,1.121,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51674920499533184,51674920499533184,5.5586,0.983,5436.0,10.881,1.254,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65807218329068544,65807218329068544,0.5027,3.145,3110.6,17.258,0.998,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
51730067879582080,51730067879582080,1.4066,2.209,3642.5,14.326,1.472,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65806050096074496,65806050098142720,2.9481,2.328,3560.1,14.58,6.544,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
67074096242336384,67074096242336384,2.4597,2.713,3357.4,15.52,1.072,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
51681655008229632,51681655008229632,0.5959,2.757,3335.9,15.573,2.043,False,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65864427293364864,65864427293364864,7.2256,1.35,4589.4,12.308,1.001,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51761575759616000,51761575759616000,0.4704,2.887,3267.6,15.094,2.77,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
51365476695288064,51365476695288064,1.1199,2.725,3351.9,15.575,1.104,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
67019150723650560,67019150723650560,0.8741,4.04,,19.058,0.995,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
51659389897901568,51659389897901568,5.3922,0.937,5572.6,10.606,2.797,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
67103405099117568,67103405099117568,0.4688,3.26,3067.0,17.059,1.216,True,True,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
65783029073414144,65783029073414144,1.1343,2.341,3551.6,14.732,1.074,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51677669278703104,51677669278703104,0.6128,2.766,3331.4,15.829,1.091,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66997817623367296,66997817623367296,3.3228,1.723,4092.0,13.447,0.993,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
50101210121892992,50101210121892992,0.6439,3.035,3177.0,16.92,1.076,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65435102362687616,65435102362687616,14.5813,2.119,3713.3,14.358,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65844361206181376,65844361206181376,2.1138,2.052,3770.8,14.184,1.059,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
65830548591559936,65830548591559936,0.4551,2.929,3242.8,16.538,1.042,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65363118710854528,65363118710854528,10.6678,1.783,4028.9,13.769,4.948,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
51257621476724096,51257621476724096,1.0307,2.721,3353.5,15.786,1.025,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65781345446197504,65781345446197504,7.2904,1.367,4560.6,12.357,1.065,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67046780250475520,67046780250475520,2.6829,2.311,3571.1,15.08,1.146,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65338688937033344,65338688937033344,0.4095,3.332,,16.777,6.482,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65779971056668032,65779971056668032,2.1843,2.994,3202.4,16.605,1.004,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65787289680918528,65787289680918528,7.798,1.155,4981.6,11.822,1.072,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65371708645399296,65371708645399296,8.9066,1.623,4206.3,13.381,4.187,False,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
65419434321982464,65419434321982464,0.9594,2.671,3377.5,15.454,1.08,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65768151306811904,65768151306811904,1.6758,1.983,3832.3,14.006,1.089,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67034994860213888,67034994860213888,1.4233,2.558,3431.8,15.463,1.103,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
67054305033161344,67054305033161344,0.5421,2.992,3204.0,16.527,1.127,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53296592774129920,53296592774129920,0.8022,3.524,,18.54,1.032,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65772789871345024,65772789871345024,0.3022,3.195,3085.9,17.191,1.058,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65775195052996608,65775195052996608,0.6209,2.964,3222.0,16.437,1.097,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65467778474649856,65467778474649856,0.2924,3.376,,17.432,1.047,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65349684053273600,65349684053273600,0.6841,3.158,3103.0,17.254,1.077,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66280248847432192,66280248847432192,0.7786,2.724,3352.5,15.347,1.18,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
53332571717238400,53332571717238400,0.2592,3.399,,16.883,1.193,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
66161020555461120,66161020555461120,0.5426,3.032,3178.8,16.86,1.011,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
50503115981677056,50503115981677056,0.3727,2.969,3218.7,16.67,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53335045618385536,53335045618385536,1.8839,1.91,3901.2,13.755,1.032,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53227396558316416,53227396558316416,0.9536,3.199,3084.1,16.788,0.991,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65471729844532864,65471729844532864,0.4423,1.548,4298.6,12.829,1.011,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51505217751483392,51505217751483392,0.7319,2.667,3379.4,15.54,1.041,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53251929411490688,53251929411490688,4.0454,2.562,3429.8,15.462,1.03,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
51492264130122496,51492264130122496,0.547,3.179,3093.5,17.24,1.038,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
53258732639653760,53258732639653760,0.5733,3.087,3144.5,16.95,1.073,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
53255434104774272,53255434104774272,0.5797,2.988,3206.9,16.493,1.022,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66359138806835840,66359138806835840,2.7078,2.631,3396.8,15.476,1.606,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65506467539939584,65506467539939584,0.4124,3.105,3133.6,16.038,1.083,True,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
65507807569730304,65507807569730304,0.1296,3.295,3066.3,16.982,1.045,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65482175204949248,65482175204949248,1.3944,0.627,6432.0,9.512,1.077,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
50649832062271360,50649832062271360,5.3682,2.372,3532.4,14.646,1.087,True,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
53251517094713728,53251517094713728,0.2419,3.104,3133.8,17.27,1.022,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65486951208575488,65486951208575488,1.5063,2.785,3322.1,15.875,0.997,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53029278307021696,53029278307021696,1.1983,2.876,3273.6,16.101,1.006,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53341642688604416,53341642688604416,0.5601,2.881,3270.4,16.132,1.146,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53465573967635456,53465573967635456,0.2352,3.412,,18.676,0.985,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
66289044940711168,66289044940711168,0.5678,3.018,3187.9,16.339,0.985,False,False,False,True,0,True,True,False,2016AJ....152..114R,Pleiades
53462623327108736,53462623327108736,0.7557,2.894,3263.5,16.689,1.068,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53864804065393536,53864804065393536,1.1256,2.667,3379.2,15.781,1.053,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
65910602485240576,65910602485240576,0.2775,3.281,3065.9,16.708,,False,False,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
53892669813156736,53892669813156736,0.3081,3.088,3143.5,16.978,1.007,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
52097609703557248,52097609703557248,3.4652,2.244,3616.9,14.35,2.464,True,True,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
53140397701490176,53140397701490176,0.7516,2.925,3245.0,16.595,0.999,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53174379482675456,53174379482675456,0.2252,3.244,3069.6,16.657,1.001,False,False,False,False,0,False,False,False,2016AJ....152..114R,Pleiades
53558693154712832,53558693154712832,22.1411,2.695,3366.3,16.333,0.997,False,False,False,True,0,True,False,False,2016AJ....152..114R,Pleiades
53563915834929024,53563915834929024,5.2158,2.821,3303.0,16.081,0.983,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53554909287118080,53554909287118080,0.5444,3.348,,16.719,2.569,True,True,False,False,0,True,False,False,2016AJ....152..114R,Pleiades
53105728725582976,53105728725582976,1.4102,2.123,3709.9,14.217,1.163,False,False,False,False,0,True,True,False,2016AJ....152..114R,Pleiades
52227115854157824,52227115854157824,0.1537,2.486,3468.1,15.495,0.952,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
53758254515062784,53758254515062784,6.7602,2.044,3777.2,14.181,1.038,False,False,False,False,0,False,True,True,2016AJ....152..114R,Pleiades
2321422436144254464,2321422436144254464,5.3799,0.93,5483.5,12.249,0.98,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2333096436428744192,2333096436428744192,3.0385,0.79,5912.6,11.495,1.201,False,True,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2333061733093062784,2333061733093062784,5.0268,0.9,5573.4,12.061,0.993,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2321365197116041984,2321365197116041984,2.1106,2.29,3560.6,15.995,1.048,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2333042143747087616,2333042143747087616,1.6476,2.45,3467.5,16.376,1.045,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2321349700873987712,2321349700873987712,0.3237,2.24,3593.9,15.429,1.06,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2321022630524596736,2321022630524596736,3.1002,0.76,6004.1,11.338,1.074,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2321019228910500864,2321019228910500864,6.9867,1.61,4177.7,14.412,1.006,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320972018629984384,2320972018629984384,6.9306,1.16,4885.9,12.923,1.274,True,True,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2332964632472270592,2332964632472270592,1.2653,2.35,3523.4,16.093,0.941,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2321004866539735680,2321004866539735680,1.1942,2.51,3437.0,16.488,1.064,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2332965216587822464,2332965216587822464,1.1644,1.14,4930.4,12.963,1.012,True,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320989851334122752,2320989851334122752,1.5589,1.22,4760.6,13.092,4.651,True,True,True,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2332951438332812160,2332951438332812160,2.7051,1.83,3943.1,14.969,0.982,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320987549231653888,2320987549231653888,6.3818,1.03,5201.4,12.66,1.028,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320987858469300864,2320987858469300864,6.7984,1.04,5175.0,12.662,1.135,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2333005451841565056,2333005451841565056,0.3556,2.82,3284.0,16.475,1.001,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2333005344467248768,2333005344467248768,5.2644,0.93,5483.5,12.173,1.088,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320959820922837760,2320959820922837760,4.532,0.85,5726.8,11.877,1.019,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2321136155100043520,2321136155100043520,4.1442,1.9,3875.3,15.122,1.119,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320994592977961216,2320994592977961216,3.3603,0.78,5943.2,11.506,0.928,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2332954427629986048,2332954427629986048,6.0809,1.16,4885.9,12.609,4.686,True,True,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2332909347653323136,2332909347653323136,9.3917,1.36,4512.4,13.733,0.984,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2332907487931865728,2332907487931865728,5.6134,0.93,5483.5,12.22,0.982,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320990980909779968,2320990980909779968,6.3867,1.02,5228.2,12.602,1.012,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320981394542904192,2320981394542904192,10.7717,1.85,3923.4,15.081,0.933,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320978512620414080,2320978512620414080,5.6388,0.98,5338.6,12.373,1.264,False,True,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320989954413282304,2320989954413282304,7.6373,2.03,3757.4,15.346,0.986,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320895774370830464,2320895774370830464,2.7225,2.52,3432.1,16.105,1.041,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320933157765826560,2320933157765826560,0.8599,0.9,5573.4,11.216,1.134,True,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320932951607396992,2320932951607396992,5.8353,1.9,3875.3,15.139,1.02,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320973839695997824,2320973839695997824,10.418,1.81,3963.1,14.681,1.336,True,True,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320927007372603648,2320927007372603648,2.8905,0.78,5943.2,11.409,1.134,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320927484113278976,2320927484113278976,7.4571,1.18,4842.7,13.172,1.025,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320916768170630912,2320916768170630912,3.0704,0.79,5912.6,11.521,0.869,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320881377640416640,2320881377640416640,1.182,1.56,4237.0,14.281,1.02,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320875467765417984,2320875467765417984,0.3385,2.59,3398.4,16.275,1.168,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2332876705901848704,2332876705901848704,5.2681,2.45,3467.5,15.595,1.697,True,True,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320924464751966720,2320924464751966720,5.6132,1.28,4647.2,13.451,0.978,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320924155514321536,2320924155514321536,0.7264,2.32,3541.6,16.07,1.008,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320886222363524992,2320886222363524992,3.9065,0.83,5788.8,11.723,1.136,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320874054720005248,2320874054720005248,5.864,1.69,4088.1,14.583,0.985,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320829975471863168,2320829975471863168,8.3348,1.29,4629.4,13.49,0.975,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320862200611102848,2320862200611102848,2.3444,0.94,5454.0,12.078,0.962,True,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320908178235983360,2320908178235983360,7.4465,1.2,4801.0,13.21,1.049,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320873749778503552,2320873749778503552,7.7825,1.26,4683.7,13.456,1.004,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320863922893254656,2320863922893254656,1.628,2.42,3483.6,16.314,0.935,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320872650266808192,2320872650266808192,4.4471,1.19,4821.7,13.118,0.945,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320734867715638144,2320734867715638144,6.7101,1.1,5023.9,12.828,1.073,False,False,False,False,0,False,False,False,2020MNRAS.492.1008G,Blanco-1
2326879660246374272,2326879660246374272,4.0049,0.84,5757.8,11.769,1.084,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320869897192498432,2320869901488170624,2.5223,0.72,6122.1,11.143,1.187,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320860074602561408,2320860074602561408,0.4071,1.08,5072.8,12.612,1.087,True,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320872272309687808,2320872272309687808,6.7347,1.08,5072.8,12.727,1.084,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320906872565926528,2320906872565926528,6.9384,1.0,5282.8,12.424,1.429,False,True,False,False,2,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320903883268688896,2320903883268688896,1.7788,2.5,3442.0,16.475,1.039,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320871447675969664,2320871447675969664,2.1899,2.13,3675.0,15.628,1.063,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320707964040441856,2320707964040441856,3.6644,2.32,3541.6,16.055,0.996,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320903848908950656,2320903848908950656,3.2406,0.7,6178.5,11.131,1.011,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2326864473241905152,2326864473241905152,2.693,1.95,3828.6,15.169,1.082,False,False,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320812486365053696,2320812486365053696,6.2656,1.07,5097.8,12.135,1.376,True,True,True,False,0,True,False,False,2020MNRAS.492.1008G,Blanco-1
2320867633745079168,2320867633745079168,3.7946,2.29,3560.6,15.978,1.037,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320821797854098816,2320821797854098816,8.5296,1.36,4512.4,13.741,1.049,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320847533296914560,2320847533296914560,6.1832,1.62,4166.2,14.161,1.496,True,True,True,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320821694774884096,2320821694774884096,7.0796,1.65,4132.2,14.443,1.093,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320902234001248256,2320902234001248256,5.986,1.09,5048.2,12.41,5.939,True,True,True,True,0,True,False,False,2020MNRAS.492.1008G,Blanco-1
2320822863006024832,2320822863006024832,0.2595,1.87,3904.0,14.198,1.762,True,True,True,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320817159289455104,2320817159289455104,6.3271,1.11,5000.0,12.879,1.114,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320704768584775552,2320704768584775552,0.3428,1.8,3973.1,14.733,1.205,True,True,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320713049281688704,2320713049281688704,3.004,1.96,3819.5,15.308,1.07,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320807641641939712,2320807641641939712,2.0591,2.5,3442.0,16.423,1.006,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320816231576490496,2320816231576490496,4.6162,0.67,6258.5,10.936,0.981,False,False,False,False,0,False,False,False,2020MNRAS.492.1008G,Blanco-1
2320838943363481984,2320838943363481984,2.1658,1.57,4224.9,14.303,1.027,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320842551136015872,2320842551136015872,5.4577,1.27,4665.3,12.695,1.875,True,True,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320795031617857152,2320795031617857152,3.2221,1.13,4953.3,12.137,0.83,True,False,True,False,0,True,False,False,2020MNRAS.492.1008G,Blanco-1
2320803724631758336,2320803724631758336,0.2832,2.7,3345.9,16.157,1.081,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320701019077983744,2320701019077983744,3.0171,2.15,3659.5,15.568,1.099,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2326866942847101824,2326866942847101824,2.77,0.91,5543.3,11.952,0.936,True,False,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320841520343862400,2320841520343862400,1.9725,1.91,3865.8,15.061,0.977,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320709647667590784,2320709647667590784,5.0534,0.8,5881.7,11.577,0.993,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320700095660360704,2320700095660360704,0.4257,2.16,3651.9,15.628,0.927,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320615983021130752,2320615983021130752,4.8013,0.9,5573.4,11.978,1.083,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320794413142569344,2320794413142569344,0.5629,2.48,3452.0,16.129,1.007,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320805580057632768,2320805580057632768,4.7982,2.23,3600.9,15.803,1.104,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320793897745374208,2320793897746881920,0.9557,0.64,6331.3,10.617,1.01,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320617116892496256,2320617116892496256,7.3301,1.21,4780.6,13.201,3.247,False,True,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320696762765711360,2320696762765711360,2.3369,2.39,3500.2,16.187,1.075,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320793691588062464,2320793691588062464,5.8819,2.01,3774.8,15.301,1.074,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320697484320217728,2320697484320217728,0.9439,1.8,3973.1,14.853,1.005,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320617529209321728,2320617529209321728,2.6629,0.75,6034.1,11.315,1.069,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320802075364296960,2320802075364296960,1.3136,2.26,3580.3,16.031,0.977,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2326851240446766592,2326851240446766592,2.3524,2.37,3511.6,16.158,0.975,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2314847253531620864,2314847253531620864,5.7774,0.98,5338.6,12.411,1.085,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320790289973970432,2320790289973970432,2.1748,0.72,6122.1,11.179,1.021,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320611584974584448,2320611584974584448,1.7572,2.11,3690.9,15.539,1.087,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320834304798813568,2320834304798813568,9.7163,1.81,3963.1,14.879,1.095,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320833445805349760,2320833445805740672,1.4219,0.64,6331.3,10.73,1.161,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320833372790628480,2320833372790628480,5.3981,0.96,5395.7,12.367,0.926,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320692502158156672,2320692502158156672,4.1558,1.96,3819.5,15.261,0.978,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320798639390461056,2320798639390461056,3.6303,0.78,5943.2,11.555,1.017,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320788331468887040,2320788331468887040,1.1531,1.9,3875.3,15.093,1.015,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320777469496305024,2320777469496305024,5.6096,0.95,5424.7,12.32,1.048,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320777267633186688,2320777267633186688,1.4485,2.51,3437.0,16.474,1.074,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2314830902591420416,2314830902591420416,1.2443,2.34,3529.4,16.148,0.933,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320774278335949952,2320774278335949952,8.6425,1.34,4544.5,13.042,1.132,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320797539878825472,2320797539878825472,5.1588,2.19,3629.5,15.026,1.24,True,True,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320786544762486016,2320786544762486016,7.6751,1.85,3923.4,14.995,1.095,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320606121776189824,2320606121776189824,4.8517,1.95,3828.6,15.172,0.971,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320605949977498240,2320605949977761536,1.6416,2.37,3511.6,16.113,1.085,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320550046683235328,2320550046683235328,3.4573,0.81,5850.8,11.579,0.848,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320780566168018688,2320780566168018688,6.7496,1.7,4077.3,14.602,1.023,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320584406421507456,2320584406421507456,0.3119,2.6,3393.6,15.948,1.087,True,False,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320779604095346688,2320779604095346688,0.7304,2.67,3360.4,16.19,1.541,True,True,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2314824374241137408,2314824374241137408,0.3835,2.15,3659.5,15.556,1.031,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320591205353715712,2320591205353715712,4.0599,0.87,5665.1,11.836,0.914,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320638179411803520,2320638179411803520,5.28,0.93,5483.5,12.195,1.003,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320602926320492672,2320602926320492672,0.257,1.77,4003.7,14.752,1.01,True,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2314832689297893120,2314832689297893120,7.4473,1.59,4201.1,14.26,1.052,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2314809255956328192,2314809255956328192,6.663,1.64,4143.4,14.442,0.932,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320766684833726592,2320766684833726592,4.9836,0.9,5573.4,12.025,0.943,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320540803913561088,2320540803913561088,6.186,1.81,3963.1,14.929,1.113,False,False,False,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2314771219725893120,2314771219725893120,0.3094,2.32,3541.6,15.503,1.9,True,True,False,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2320572827189658240,2320572827189658240,5.6676,1.56,4237.0,14.011,1.102,True,False,True,True,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2319857319997858944,2319857319997858944,1.7286,2.19,3629.5,15.614,1.043,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320558082565935744,2320558082565935744,7.0723,1.11,5000.0,12.902,1.184,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2320523967641801088,2320523967641801088,2.3211,1.78,3993.4,14.87,0.912,False,False,True,False,0,True,True,False,2020MNRAS.492.1008G,Blanco-1
2314565542331796992,2314565542331796992,4.1171,2.2,3622.2,15.852,1.029,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
2314530976435086080,2314530976435086080,1.0681,2.49,3447.0,16.403,0.996,False,False,False,False,0,False,True,True,2020MNRAS.492.1008G,Blanco-1
3198972700981234048,3198972700981234048,0.52,0.432,,8.911,0.922,True,False,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5181474045115843072,5181474045115843072,0.87,0.446,,8.572,1.081,True,False,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
2516948215250061568,2516948215250061568,0.82,0.597,6395.3,9.191,1.028,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3245408684793798528,3245408684793798528,0.56,0.604,6381.4,9.432,1.022,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
6628071944405827712,6628071944405827712,0.94,0.647,6284.0,8.984,1.055,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2988966044497883392,2988966044497883392,0.79,0.648,6281.5,10.348,0.985,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2456987757379368064,2456987757379368064,1.24,0.654,6266.5,9.052,1.06,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3186195241994234880,3186195241994234880,1.71,0.655,6263.9,10.005,1.284,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2988096919213031808,2988096919213031808,0.91,0.661,6248.5,10.284,0.81,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2987729922847457280,2987729922847457280,0.97,0.668,6230.2,10.162,1.134,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3204844780267292288,3204844780267292288,1.97,0.673,6216.9,9.765,1.011,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2405544971274027904,2405544971274027904,1.44,0.68,6198.1,9.233,1.092,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3190206672727634816,3190206672729522304,2.26,0.682,6192.6,9.927,1.306,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5182223980765557248,5182223980765557248,1.29,0.687,6178.9,9.806,1.073,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2982998926174605824,2982998926174605824,1.7,0.691,6167.8,10.656,1.011,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2492898356897645184,2492898356897645184,2.67,0.7,6142.5,9.459,1.08,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3256702490277205376,3256702490277205376,3.08,0.701,6139.6,9.933,2.298,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5104477754084350464,5104477754084350464,2.55,0.731,6052.4,9.613,1.081,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5147686052794315904,5147686052794315904,2.53,0.746,6007.5,9.648,0.866,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3197608241410937216,3197608241410937216,2.85,0.758,5971.1,10.495,1.212,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2489889607752127360,2489889607752127360,2.38,0.759,5968.1,10.013,0.83,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2346216668164370432,2346216668164370432,3.1,0.764,5952.8,9.445,0.839,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5129126330877050240,5129126330877050240,3.0,0.766,5946.7,9.79,0.797,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5070969209513725568,5070969209513725568,5.69,0.775,5919.1,9.441,0.988,True,False,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
2493286445846897664,2493286450142650496,3.84,0.821,5776.8,9.917,0.924,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3197753548744455168,3197753548744455168,3.96,0.827,5758.2,10.892,1.131,False,False,False,True,0,True,True,False,2019AJ....158...77C,Psc-Eri
2513568007268649728,2513568007268649728,4.3,0.865,5640.9,10.469,0.919,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5179904664065847040,5179904664065847040,4.78,0.873,5616.4,10.388,1.651,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5168681021169216896,5168681021169216896,5.32,0.895,5549.7,10.827,1.488,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3253302456727341696,3253302456727341696,4.83,0.901,5531.6,10.985,1.182,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3176016268285396864,3176016268285396864,5.11,0.902,5528.6,11.332,0.867,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2531732317316926336,2531732317316926336,4.87,0.903,5525.6,10.844,1.019,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2495781619982992640,2495781619982992640,5.0,0.921,5472.1,10.781,0.96,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2968825259219765120,2968825259219765120,5.21,0.924,5463.2,12.025,0.952,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4844691297067063424,4844691297067063424,5.02,0.927,5454.4,10.756,0.949,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2496200774431287424,2496200774431287424,5.45,0.928,5451.5,10.411,1.412,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4980826504625538048,4980826504625538048,5.24,0.935,5431.0,10.321,0.923,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4842810376267950464,4842810376269515776,5.7,0.936,5428.0,10.765,0.957,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3198734278756825856,3198734278756825856,8.35,0.966,5341.9,11.471,1.212,False,True,False,True,0,True,True,False,2019AJ....158...77C,Psc-Eri
5045955865443216640,5045955869739712128,3.9,0.976,5313.7,10.334,1.223,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
3193528950192619648,3193528950192619648,5.54,0.994,5263.9,11.298,0.959,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3187547465200970368,3187547465200970368,5.43,0.997,5255.7,11.733,1.421,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3245140743257978496,3245140743257978496,5.66,1.017,5201.8,11.173,2.055,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
3205573756476323328,3205573756476323328,6.05,1.029,5170.1,11.598,1.076,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3185678437170300800,3185678437170300800,0.55,1.052,5110.8,11.899,1.38,False,True,False,True,0,True,True,False,2019AJ....158...77C,Psc-Eri
5103353606523787008,5103353606523787008,1.26,1.058,5095.7,10.459,7.925,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
3187477818011309568,3187477818011309568,7.02,1.059,5093.1,11.989,1.132,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3009905594911137664,3009905594911137664,6.5,1.073,5058.3,12.573,0.966,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5083255496041631616,5083255496041631616,12.22,1.077,5048.5,11.137,1.406,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3243665031151732864,3243665031151732864,6.84,1.082,5036.3,11.461,1.064,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3192643431015406464,3192643431015406464,6.84,1.088,5021.8,11.746,1.379,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5029398079322118912,5029398083618799488,6.64,1.088,5021.8,10.803,1.137,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2596395760081700608,2596395760081700608,6.97,1.097,5000.3,11.501,0.842,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2979827384884386176,2979827384884386176,6.34,1.113,4962.8,12.302,1.128,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3196687812738993152,3196687812738993152,7.02,1.128,4928.5,11.834,1.059,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2491594263092190464,2491594263092190464,2.26,1.136,4910.5,11.536,0.937,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2402197409339616768,2402197409339616768,7.8,1.142,4897.2,11.215,0.924,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3013355999838366336,3013355999838366336,7.11,1.159,4860.1,12.794,1.0,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5096891158212909312,5096891158212909312,3.68,1.181,4813.6,11.991,1.05,False,False,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
4871041608622321664,4871041608622321664,6.5,1.193,4789.0,11.627,1.909,True,True,True,False,3,True,True,False,2019AJ....158...77C,Psc-Eri
7324465427953664,7324465427953664,4.4,1.197,4780.9,12.04,1.27,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5097262136011410944,5097262136011410944,7.58,1.199,4776.8,11.649,1.113,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2418664520110763520,2418664520110763520,2.94,1.213,4749.0,11.612,1.105,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5179037454333642240,5179037454333642240,6.42,1.215,4745.1,11.761,1.019,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2484875735945832704,2484875735945832704,8.4,1.222,4731.4,11.779,1.012,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2393862836322877952,2393862836322877952,7.7,1.239,4698.9,11.486,1.008,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2594993646533642496,2594993646533642496,6.1,1.242,4693.3,11.921,1.008,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3199896668704440064,3199896668704440064,4.28,1.242,4693.3,12.442,1.007,True,False,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5114686272872474880,5114686272872474880,9.0,1.247,4684.0,12.624,1.098,False,False,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
2433715455609798784,2433715455609798784,6.3,1.249,4680.3,11.743,1.015,True,False,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5106733402188456320,5106733402188456320,0.62,1.278,4627.8,11.529,4.693,True,True,True,False,1,True,True,False,2019AJ....158...77C,Psc-Eri
2390974419276875776,2390974419276875776,6.5,1.283,4619.0,11.567,1.065,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3172630287868034944,3172630292164472192,5.85,1.307,4577.8,12.372,4.096,True,True,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5161117923061794688,5161117923061794688,5.45,1.308,4576.2,12.074,1.2,False,False,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5155187986271622912,5155187986271622912,1.93,1.32,4556.2,12.296,1.002,True,False,False,True,0,True,True,False,2019AJ....158...77C,Psc-Eri
5129876953722430208,5129876953722430208,8.0,1.334,4533.4,11.694,1.061,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2339984636258635136,2339984636258635136,8.35,1.349,4509.5,11.486,1.372,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3195826963854173056,3195826963854173056,10.73,1.366,4483.0,12.973,0.918,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2349094158814399104,2349094158814399104,1.3,1.366,4483.0,10.932,2.774,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
3247412647814482816,3247412647814482816,6.66,1.382,4458.8,12.314,1.23,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4975223840046231424,4975223840049378432,5.8,1.42,4403.4,11.521,1.529,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3191365111308746880,3191365111308746880,7.02,1.423,4399.1,12.892,0.891,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3197607794734344320,3197607794734344320,8.02,1.439,4376.8,13.124,1.044,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3171136944919260928,3171136944919260928,7.85,1.439,4376.8,12.87,3.609,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
3206907086126334464,3206907086126334464,6.66,1.465,4341.5,13.304,1.103,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
3177883999240571904,3177883999240571904,4.0,1.48,4321.6,12.824,1.532,True,True,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
2488721720245150336,2488721720245150336,5.2,1.498,4298.3,12.473,1.256,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5159567164990031360,5159567164990031360,0.45,1.56,4221.4,12.605,4.014,True,True,True,False,1,True,True,False,2019AJ....158...77C,Psc-Eri
5081912751826042624,5081912751826042624,4.5,1.577,4201.2,12.956,0.986,False,False,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5118895478259982336,5118895478259982336,5.61,1.579,4198.9,11.734,13.285,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5117016378528360448,5117016378528360448,5.92,1.591,4184.8,12.54,1.208,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5149427640557882368,5149427640557882368,11.96,1.594,4181.3,11.972,1.325,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4832163770817481856,4832163770817481856,7.8,1.63,4140.2,12.986,1.051,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2531488844210764544,2531488844210764544,2.26,1.661,4105.7,13.069,1.075,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2480756793589426944,2480756793589426944,6.5,1.67,4095.9,13.211,0.942,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
2355466790769878400,2355466790769878400,6.84,1.689,4075.3,12.331,1.273,True,True,False,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5114516020369038848,5114516020369038848,0.68,1.732,4029.7,13.36,1.953,True,True,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5068272932125221504,5068272932125221504,7.8,1.768,3992.6,12.801,1.265,False,True,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5094664333632217088,5094664333632217088,2.62,1.771,3989.5,12.615,1.452,True,True,True,False,0,True,True,False,2019AJ....158...77C,Psc-Eri
5121805541941481472,5121805541941481472,5.45,1.784,3976.3,12.794,1.125,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
4984094970441940864,4984094970441940864,5.45,1.852,3909.0,12.701,1.157,False,False,False,False,0,False,True,True,2019AJ....158...77C,Psc-Eri
5339401641913283072,5339401641913283072,6.3962,1.05,5153.3,14.138,0.92,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5339394323288436608,5339394323288436608,10.0044,1.771,4004.2,16.278,0.971,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5339401126517113472,5339401126517113472,12.9536,1.596,4195.5,15.737,1.028,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340152230387020288,5340152230387020288,10.7061,1.595,4196.2,15.808,0.94,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340152848862460928,5340152848862460928,5.8337,0.871,5665.1,13.281,0.972,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340153226819389952,5340153226819389952,5.4437,0.938,5462.2,13.261,6.721,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338641845015187328,5338641845015187328,12.9745,1.61,4179.2,15.9,0.974,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340157075110216192,5340157075110216192,12.6919,1.803,3971.7,16.363,0.986,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340145427158100864,5340145427158100864,5.4398,1.275,4657.8,14.918,0.985,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340150443680126848,5340150443680126848,17.052,2.027,3761.0,17.089,0.973,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340150649838613760,5340150649838613760,11.1415,1.538,4265.7,15.683,1.03,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338643253764519168,5338643253764519168,13.5411,1.799,3975.1,16.531,1.119,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340157521786915968,5340157521786915968,8.3381,1.15,4910.7,14.693,0.912,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340151577551470720,5340151577551470720,12.8682,1.833,3941.3,16.488,1.039,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340170337970754944,5340170337970754944,9.2326,1.192,4819.5,14.668,0.987,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340149206729221760,5340149206729221760,7.4903,1.072,5094.8,14.21,1.015,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340149034930385664,5340149034930385664,4.9462,0.767,5986.2,12.803,0.934,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340149825204648320,5340149825204648320,6.7506,0.983,5333.4,13.726,2.803,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340149099313773312,5340149099313773312,4.4671,0.782,5941.6,12.854,0.917,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340172949311127936,5340172949311127936,9.2871,1.292,4628.2,14.945,0.928,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340161473157492352,5340161473157492352,7.4126,1.082,5070.8,14.208,0.977,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338647308213601408,5338647308213601408,11.002,1.738,4038.1,16.298,1.004,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338635213584387072,5338635213584387072,4.6871,0.853,5719.9,13.235,0.933,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338645074830317056,5338645074830317056,32.0,2.033,3756.0,17.211,1.642,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340164084497918080,5340164084497918080,12.8513,1.853,3922.1,16.534,0.993,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340161816754900096,5340161816754900096,11.986,1.799,3975.2,16.424,1.11,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340161679315925376,5340161679315925376,10.4609,1.465,4360.0,15.472,0.989,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340170819007248640,5340170819007248640,13.0,1.96,3820.6,16.545,1.326,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340173430347270656,5340173430347270656,13.714,1.832,3942.0,16.391,1.011,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340161335718508800,5340161335718508800,6.4749,0.828,5799.8,13.054,0.927,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338657513057476864,5338657513057476864,15.01,1.75,4025.4,16.29,1.036,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338650847267616512,5338650847267616512,12.903,1.632,4154.0,15.913,1.085,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338650709828598528,5338650709828598528,9.0518,1.266,4674.7,14.846,0.961,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338650297511685760,5338650297511685760,10.8075,1.595,4197.0,15.385,1.056,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340174701657369344,5340174701657369344,5.1992,0.862,5694.5,13.317,0.987,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338657856654734720,5338657856654734720,7.661,1.077,5083.1,14.231,0.922,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338658578209340672,5338658578209340672,5.2748,0.986,5324.6,13.877,0.975,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340162293453729152,5340162293453729152,22.0,2.042,3748.6,17.236,0.951,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340167520471632640,5340167520471632640,8.9815,1.31,4597.5,14.979,1.004,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338649747755780224,5338649747755780224,7.7549,1.272,4664.1,14.827,0.98,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338651255238326656,5338651255238326656,16.8048,1.916,3861.4,16.812,0.996,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340166111722333184,5340166111722333184,10.0984,1.373,4494.6,15.135,1.005,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338658853087265920,5338658853087265920,8.7956,1.227,4749.7,14.799,0.942,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338658097172875392,5338658097172875392,20.0626,1.806,3968.0,16.438,1.042,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338649816475268224,5338649816475268224,12.0351,1.522,4285.1,15.586,0.969,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338663938328901504,5338663938328901504,9.8274,1.39,4467.8,15.227,1.029,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338664316286031616,5338664316286031616,15.4336,1.906,3870.5,16.628,1.0,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340175354492378496,5340175354492378496,6.964,1.003,5277.7,13.91,0.929,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338625592857198976,5338625592857198976,11.6545,1.724,4052.7,16.092,0.923,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338625833375389056,5338625833375389056,10.6028,1.348,4533.8,15.101,0.953,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338654691212522368,5338654691212522368,9.7638,1.253,4699.2,14.768,0.862,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338663697810677504,5338663697810677504,4.5148,0.764,5996.4,12.666,1.713,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338655176594612992,5338655176594612992,12.5262,1.68,4100.0,16.013,0.927,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338655520192048512,5338655520192048512,3.2917,0.741,6065.5,12.576,0.915,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340167176873943296,5340167176873943296,4.8479,0.805,5871.3,12.947,1.006,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340166833276551168,5340166833276551168,6.1728,0.983,5332.4,13.881,1.048,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340214180992306432,5340214180992306432,5.2722,0.855,5715.3,13.154,1.026,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338662323421039104,5338662323421039104,4.7778,0.785,5932.8,12.842,0.89,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340216276936396544,5340216276948717696,6.5327,0.933,5479.3,13.579,0.975,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338662667018417280,5338662667018417280,7.6773,1.067,5108.7,14.186,0.978,False,False,True,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338664762962699904,5338664762962699904,9.4883,1.352,4527.0,15.162,0.963,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338662667018408448,5338662667018408448,2.8908,0.748,6043.2,12.675,0.911,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340216208216902272,5340216208216902272,6.3955,1.344,4540.0,14.34,1.137,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340213901780626816,5340213901780626816,5.7549,0.93,5488.5,13.591,1.161,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338655898149232256,5338655898149232256,11.5064,1.371,4497.5,15.109,1.005,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338710255248925184,5338710255248925184,8.0192,1.187,4831.2,14.61,0.916,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338703623819404160,5338703623819404160,13.934,1.807,3967.2,16.401,1.043,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340214112272822016,5340214112272822016,11.7108,1.704,4074.5,15.84,4.645,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340214009193591808,5340214009193591808,5.8891,0.927,5496.6,13.617,1.004,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338619786060507136,5338619786060507136,7.4858,1.127,4962.1,14.4,0.962,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338653802205155584,5338653802205155584,11.293,1.549,4251.4,15.687,0.97,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338702902264853248,5338702902264853248,4.6832,0.868,5674.2,13.287,1.029,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338703726898560384,5338703726898560384,14.5093,1.764,4010.8,16.373,1.052,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338703829977301248,5338703829977301248,11.7218,1.316,4587.3,15.049,1.017,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338704723330530048,5338704723330530048,14.8128,1.614,4174.6,15.778,0.895,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338701699673957888,5338701699673957888,10.6966,1.532,4272.6,15.617,1.015,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338704585891552000,5338704585891552000,17.9713,1.866,3908.9,15.904,1.154,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338701734033673344,5338701734033673344,18.9216,1.913,3864.1,16.753,0.959,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338713171488089856,5338713171488089856,14.1605,1.943,3835.9,16.865,0.987,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338701630954436992,5338701630954436992,10.5572,1.601,4189.4,15.79,0.97,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338702489947892608,5338702489947892608,12.9347,1.779,3995.8,16.327,0.973,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338676921962883200,5338676926315346816,5.9034,1.006,5269.0,13.345,2.501,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338701940192055040,5338701940192055040,12.4283,1.736,4039.9,16.017,1.928,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338710873723718784,5338710873723718784,5.114,0.796,5899.0,12.944,0.988,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338711114241927552,5338711114241927552,5.0986,0.873,5661.1,13.357,1.094,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338704448452577792,5338704448452577792,6.3439,0.978,5347.1,13.812,0.923,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338705066927916800,5338705066927916800,6.2182,0.966,5382.0,13.712,1.003,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338704929488942464,5338704929488942464,6.6991,0.898,5582.5,13.53,1.002,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338714683316594304,5338714683316594304,4.7277,0.846,5743.1,13.193,0.916,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338702107651705088,5338702107651705088,4.5592,0.813,5846.2,12.988,0.982,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338716405641235968,5338716405641235968,7.1078,1.05,5152.9,14.118,0.904,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338714756373717504,5338714756373717504,8.9634,1.191,4823.1,14.65,1.022,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338702279450487552,5338702283801155456,4.8358,0.814,5843.1,12.976,1.407,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338678472499771520,5338678472499771520,8.7928,1.124,4969.0,14.283,2.214,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338705200028317312,5338705200028317312,3.5768,0.762,6002.2,12.674,0.969,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338681599235742848,5338681599235742848,13.2403,1.714,4064.1,16.104,0.972,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338681049479884672,5338681049479884672,9.1782,1.265,4677.6,14.842,1.036,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338715031252082816,5338715031252082816,9.278,1.783,3991.8,16.224,0.965,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338706746216708992,5338706746216708992,11.155,1.781,3993.4,16.271,0.997,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338681839753909376,5338681839753909376,11.3489,1.597,4194.3,15.75,0.994,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338706235158852224,5338706235158852224,12.0949,1.6,4190.6,15.761,0.958,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338680190486326144,5338680190486326144,6.0808,0.909,5548.5,13.485,0.976,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338686100362366208,5338686100362366208,27.0,2.205,3619.3,17.595,1.045,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5339401878083600256,5339401878083600256,8.2312,1.228,4747.1,14.136,0.958,True,False,True,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5339393292496113408,5339393292496113408,10.3202,1.956,3824.6,16.798,0.96,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5339393292496121856,5339393292501472768,10.4707,1.371,4497.3,15.172,0.944,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5339394873021033600,5339394873021033600,8.9009,1.222,4759.7,14.739,1.015,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340145873834802304,5340145873834802304,5.4992,2.179,3638.5,17.37,1.009,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340146801547783168,5340146801547783168,11.6002,1.768,4006.8,16.288,0.93,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340146973346422400,5340146973346422400,7.7074,1.086,5061.1,14.264,0.941,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340156555397021440,5340156555397021440,8.1478,1.024,5220.2,13.886,1.175,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338640470625323264,5338640470625323264,12.1241,1.672,4109.6,15.969,0.937,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340150100082689408,5340150100082689408,12.6194,1.862,3913.3,16.478,1.004,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338641192179971200,5338641192179971200,4.3064,0.826,5804.5,12.333,0.815,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338642772728010880,5338642772728010880,12.734,1.691,4088.1,16.06,0.95,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340147901059140480,5340147901059140480,6.4719,1.71,4067.6,15.646,0.986,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340158140262144256,5340158140262144256,5.6298,0.887,5616.6,13.353,0.952,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340150374960612096,5340150374960612096,8.2882,1.202,4800.0,14.625,0.919,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338643528641955584,5338643528641955584,6.1255,1.148,4914.4,13.809,1.108,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338646586659199360,5338646586659199360,6.1783,0.936,5468.1,13.655,0.983,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338644147117395328,5338644147117395328,13.0016,1.682,4097.7,16.013,1.003,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340151951168504448,5340151951168504448,7.4053,1.036,5188.0,14.071,0.958,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340148927515092352,5340148927515092352,0.8373,1.835,3939.1,16.052,2.571,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338646621018893696,5338646621018893696,10.2487,1.677,4103.4,15.749,1.011,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338646208701929856,5338646208701929856,1.9743,1.569,4228.0,15.63,1.11,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338643631721180160,5338643631721180160,8.3342,1.256,4693.9,14.822,1.003,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340157934103590784,5340157934103590784,5.7008,0.883,5628.0,13.38,0.912,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340151027795531136,5340151027795531136,7.0905,1.031,5203.0,13.962,1.246,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340151852429410688,5340151852429410688,5.499,1.285,4640.2,14.899,1.001,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340149756485184512,5340149756485184512,11.9567,1.625,4162.3,15.846,1.016,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338637928004227840,5338637928004227840,7.1269,1.094,5041.6,14.2,0.97,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338644456355100288,5338644456355100288,8.1801,1.461,4366.4,14.992,7.219,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340169788214923136,5340169788214923136,5.6718,0.93,5487.0,13.607,0.967,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340151440112463360,5340151440112463360,9.8212,1.467,4357.8,15.41,0.945,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338637378248240768,5338637378248240768,12.3472,1.632,4153.6,15.815,0.998,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338637824924904448,5338637824924904448,5.9172,1.18,4844.5,14.587,0.999,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340161576236740480,5340161576236740480,7.5786,1.11,5002.8,14.353,1.005,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340172983670865664,5340172983670865664,8.7033,1.119,4982.4,14.358,0.957,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340169960013613568,5340169960013613568,2.3923,1.638,4147.5,15.876,1.235,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340164118857681536,5340164118857681536,10.1649,1.376,4490.0,15.017,2.547,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340161090862579712,5340161090862579712,8.0823,1.096,5036.3,14.247,1.159,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338638683918409600,5338638683918409600,10.1515,1.349,4532.3,15.068,1.023,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338645040470529280,5338645040470529280,0.624,2.136,3670.9,16.567,0.982,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338611574082373120,5338611574082373120,9.2557,1.291,4630.1,14.895,1.029,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340160957761692800,5340160957761692800,6.9734,1.009,5262.0,13.961,0.905,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340163981418477440,5340163981418477440,11.3567,1.556,4243.6,15.693,1.027,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340160923401620352,5340160923401620352,11.92,2.031,3757.6,17.333,1.017,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338658956166512000,5338658956166512000,7.3311,0.985,5327.7,13.875,0.938,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340173808304411648,5340173808304411648,7.6834,1.527,4279.8,15.633,1.031,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340161713675672192,5340161713675672192,4.9657,0.906,5558.3,13.149,18.448,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340163530404139904,5340163530404139904,5.6158,0.879,5641.6,13.209,1.57,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338658921806764672,5338658921806764672,8.6528,1.21,4783.0,14.695,0.934,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340164874771895296,5340164874771895296,6.0673,0.936,5470.1,13.612,0.879,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340173361627800192,5340173361627800192,1.4965,1.574,4221.8,15.485,1.805,True,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338659127965237632,5338659127965237632,6.2718,1.001,5282.8,13.96,0.921,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338656894582084480,5338656894582084480,7.4411,1.098,5031.4,13.78,1.718,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338659883879549696,5338659883879549696,5.7422,0.999,5289.5,13.903,0.929,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340164290656319232,5340164290656319232,5.9405,0.957,5408.6,13.745,0.907,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340164187577098624,5340164187577098624,8.5264,1.507,4304.7,15.408,1.063,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340161193941807360,5340161193941807360,4.3743,0.819,5828.0,13.077,0.901,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340164251958210560,5340164251958210560,4.1575,0.841,5758.7,12.414,0.865,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338659368455799680,5338659368455799680,6.2248,0.989,5317.1,13.867,1.058,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340164359375784576,5340164359375784576,5.7242,0.964,5386.6,13.739,1.128,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340164973530899712,5340164973530899712,6.4466,1.017,5240.3,13.887,1.658,False,True,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5340162710108101376,5340162710108101376,6.6012,0.96,5398.2,13.769,0.991,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340165184009504640,5340165184009504640,7.6197,1.068,5105.6,14.122,1.266,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338657616137080960,5338657616137080960,6.004,0.929,5488.8,13.605,0.946,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338660811592507648,5338660811592507648,8.7817,1.188,4829.1,14.602,0.958,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338648476445366656,5338648476445366656,4.2815,0.825,5806.8,13.119,0.962,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340168173306731136,5340168173306731136,13.2807,2.063,3730.4,16.965,1.065,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340174181919575296,5340174181919575296,1.3634,1.603,4187.4,15.79,0.98,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338648579492377216,5338648579492377216,10.9631,1.829,3945.8,16.783,1.041,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338650572389590784,5338650572389590784,7.0323,1.122,4975.3,13.881,3.523,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340164496814686592,5340164496814686592,10.127,1.404,4446.8,15.264,1.024,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338650538029838336,5338650538029838336,7.0756,1.02,5232.1,14.022,0.993,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338660261836641280,5338660261836641280,12.0072,1.571,4225.6,15.726,0.998,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340174461139178112,5340174461139178112,14.1119,2.069,3725.3,17.14,1.05,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340176625802764672,5340176625802764672,7.8962,1.158,4892.8,14.502,0.988,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340167692270347776,5340167692270347776,4.6597,0.944,5445.5,13.191,8.887,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340168448184315264,5340168448184315264,9.8657,1.267,4672.7,14.875,0.965,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338657886672480768,5338657886672480768,1.3813,1.707,4070.7,16.123,0.976,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340165836844450048,5340165836844450048,8.3808,1.107,5009.0,14.341,0.986,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340167898428770304,5340167898428770304,10.7368,2.076,3719.2,17.005,1.039,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338648201567341568,5338648201567341568,0.7197,1.854,3920.3,16.475,0.998,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338648820042750720,5338648820042750720,10.1988,1.364,4507.9,15.141,0.999,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338660914671686144,5338660914671686144,5.7659,0.902,5569.8,12.693,7.603,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340165905563911680,5340165905563911680,10.1965,1.38,4483.4,15.155,1.022,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338660399275946496,5338660399275946496,7.6701,1.053,5145.5,14.142,0.938,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338663903941036800,5338663903941036800,6.9983,1.237,4729.4,13.933,2.317,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338649743409734144,5338649747760368384,10.6999,1.364,4508.1,15.17,0.991,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338652217315646464,5338652217315646464,2.6283,1.685,4094.6,15.547,1.112,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340165458887293312,5340165458887293312,1.5345,1.761,4014.1,16.25,0.942,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338663452946373120,5338663452946373120,5.5291,1.433,4404.4,14.586,0.975,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338663869609437952,5338663869609437952,4.7853,0.913,5536.7,13.56,1.261,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338660364915795968,5338660364915795968,10.3226,1.347,4534.8,15.103,0.97,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338664105781563136,5338664105781563136,6.7648,1.76,4015.3,16.172,1.049,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338649060560828672,5338649060560828672,8.0286,1.131,4952.9,14.385,0.971,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338663526012037376,5338663526012037376,6.4265,0.969,5372.4,13.806,0.978,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338650022633674368,5338650022633674368,7.1136,1.018,5237.1,13.96,0.893,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338664277577565056,5338664277577565056,5.2012,0.878,5643.3,13.34,1.032,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338664281926278272,5338664281926278272,9.0693,1.149,4912.8,14.429,0.918,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338655245314145152,5338655245314145152,5.0903,0.96,5398.6,12.886,1.899,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340166936356024704,5340166936356024704,6.4334,0.985,5327.8,13.803,0.987,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338663624745103232,5338663624745103232,15.047,1.871,3904.7,16.735,0.992,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338655107875129088,5338655107875129088,7.3119,1.152,4907.2,14.494,0.936,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340169169738801280,5340169169738801280,1.0665,2.15,3660.6,16.926,0.981,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338661773665473536,5338661773665473536,6.1151,0.922,5512.1,13.58,0.922,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338662082902968320,5338662082902968320,5.8408,0.871,5665.1,13.281,1.031,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338662117262713088,5338662117262713088,9.2837,1.254,4698.0,14.76,1.108,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338662082902962304,5338662082902962304,7.1209,1.108,5008.6,13.591,1.208,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5340223011445710592,5340223011445710592,6.9279,1.093,5044.0,14.167,1.03,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340166352240453376,5340166352240453376,6.8285,2.177,3639.8,16.717,1.201,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338649335438748544,5338649335438748544,6.5521,0.94,5458.7,13.661,0.904,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338625043101437824,5338625043101437824,3.8584,2.273,3572.8,17.69,1.021,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338663663450924544,5338663663450924544,5.4716,0.86,5699.4,13.317,0.879,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338622844077708416,5338622844077708416,10.2523,1.462,4365.2,15.503,0.97,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338652530894913408,5338652530894913408,7.1289,1.424,4417.8,15.357,0.977,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338661498787340416,5338661498787340416,2.6973,1.799,3975.7,16.426,1.009,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338662770097672960,5338662770097672960,2.7365,1.767,4007.6,16.247,1.05,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338628685233591040,5338628685233591040,2.6852,2.228,3603.5,18.368,0.982,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338665411451709440,5338665411451709440,8.7796,1.237,4730.1,14.839,1.183,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340215864619517824,5340215864619517824,4.8673,1.843,3931.8,16.371,1.033,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338628753953058560,5338628753953058560,4.4232,0.852,5725.8,13.259,1.744,False,True,False,False,1,True,True,False,2021A&A...652A..60F,NGC-3532
5338662838817123328,5338662838817123328,12.9182,1.722,4054.9,16.452,0.991,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338656310466150016,5338656310466150016,8.9874,1.269,4669.9,14.609,3.122,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338656310466146176,5338656310466146176,4.8498,0.896,5589.4,13.414,0.961,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338652633973662464,5338652633973662464,6.4304,1.015,5246.1,13.979,0.955,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338664797322221440,5338664797322221440,8.3623,1.298,4617.8,14.956,1.091,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338663074989306880,5338663074989306880,3.8954,0.784,5933.5,12.898,1.021,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340216242576648192,5340216242588975744,4.6339,1.258,4689.5,14.683,1.024,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338628955767765248,5338628955767765248,5.1715,0.939,5461.0,13.634,0.981,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340216753635661056,5340216753635661056,2.0094,1.665,4117.1,15.931,1.034,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5338626692368561280,5338626692368561280,2.7273,1.905,3871.2,16.593,1.002,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338653424247618176,5338653424247618176,6.6486,0.977,5350.4,13.835,0.975,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338628513435047296,5338628513435047296,1.4728,1.692,4087.6,16.043,0.982,False,False,False,False,0,False,False,False,2021A&A...652A..60F,NGC-3532
5340217067210233088,5340217067210233088,5.9299,1.006,5269.7,13.961,0.953,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338710083450231936,5338710083450231936,8.5783,1.122,4975.0,14.387,1.02,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338711767077009664,5338711767077009664,9.552,1.326,4569.7,14.971,1.045,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338656138667402752,5338656138667402752,6.1344,0.907,5555.6,13.437,1.531,False,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338654386320728832,5338654386320728832,11.2786,1.993,3790.7,17.136,0.997,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338656099962080896,5338656099962080896,1.8572,0.783,5939.0,12.343,0.966,True,False,True,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338710113471162880,5338710113471162880,5.8053,0.903,5567.5,13.439,1.022,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338654278895693056,5338654278895693056,10.8101,1.506,4306.6,15.509,1.108,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338653836564519936,5338653836564519936,3.9591,1.47,4353.9,15.499,0.96,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338703623819395712,5338703623819395712,14.1011,1.948,3831.9,16.932,1.007,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338709602413876224,5338709602413876224,9.2879,1.187,4831.4,14.629,0.943,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338627753176720640,5338627753176720640,9.065,1.189,4826.0,14.61,0.998,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338654317601235328,5338654317601235328,12.3598,1.798,3976.9,16.383,0.971,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338713347625048576,5338713347625048576,8.6321,1.169,4869.9,14.483,0.94,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5340215349223413504,5340215349223413504,2.6186,1.414,4432.7,14.581,1.047,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338703005344054400,5338703005344054400,5.8432,1.305,4606.0,14.956,0.932,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338711182961430912,5338711182961430912,7.8798,1.147,4917.8,14.496,0.963,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338703967416293376,5338703967416293376,8.6627,1.246,4711.9,14.672,1.104,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338713244545818624,5338713244545818624,11.7062,1.548,4253.3,15.668,1.021,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338704173574662400,5338704173574662400,10.138,1.379,4485.5,15.235,0.962,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338711045522449664,5338711045522449664,1.0866,1.646,4137.6,16.039,1.08,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338716783598913280,5338716783598913280,13.7452,1.755,4020.1,16.201,0.943,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338710908083475584,5338710908083475584,7.3469,0.938,5464.6,13.656,0.928,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338716641821714048,5338716641821714048,4.1926,1.968,3813.1,16.722,0.975,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338701974551797504,5338701974551797504,7.5689,1.125,4968.4,14.116,9.038,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338675173964923008,5338675173964923008,5.8144,0.986,5326.0,13.857,0.945,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338675139584899072,5338675139584899072,11.5505,1.894,3882.3,16.546,1.09,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338677647866075264,5338677647866075264,8.6496,1.242,4720.9,14.679,1.033,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338702249429222144,5338702249429222144,9.1962,1.267,4673.3,14.833,1.005,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338716921037381888,5338716921037381888,4.1534,1.341,4544.5,15.136,0.971,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338702833544812160,5338702833544812160,4.5467,0.834,5780.3,12.966,1.335,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338702867904568704,5338702867904568704,6.8571,0.996,5298.1,13.787,4.331,True,True,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338705131308776320,5338705131308776320,2.8294,1.757,4018.2,16.195,0.984,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338705200028286464,5338705200028286464,6.2554,0.934,5476.3,13.636,0.959,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338680912040907776,5338680912040907776,1.3249,1.499,4314.9,15.488,0.999,True,False,False,False,0,True,True,False,2021A&A...652A..60F,NGC-3532
5338706922353706880,5338706922353706880,0.66,2.175,3641.7,16.681,1.059,True,False,False,False,0,True,False,False,2021A&A...652A..60F,NGC-3532
5338681839753910784,5338681839753910784,10.4819,2.085,3712.5,17.071,0.978,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338705444884865024,5338705444884865024,6.7703,0.996,5297.5,13.855,0.944,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338708812138803200,5338708812138803200,0.7333,1.57,4226.1,15.627,1.006,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338681289998046848,5338681289998046848,9.1645,1.429,4410.6,15.321,1.047,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338681289998038528,5338681289998038528,0.5139,1.996,3787.8,16.875,1.004,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338680499724026496,5338680499724026496,1.7763,1.431,4407.5,15.328,1.012,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338706647475740288,5338706647475740288,3.2746,1.442,4392.6,15.326,0.936,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
5338691907158581760,5338691907158581760,5.1513,1.194,4816.6,14.566,1.045,False,False,False,False,0,False,True,True,2021A&A...652A..60F,NGC-3532
1555402481895361664,1555402481895361664,6.9,2.914,3225.9,15.999,1.11,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1530810976628569344,1530810976628569344,0.98,2.669,3357.9,14.751,1.167,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1564395731095646720,1564395731095646720,0.217,3.114,3103.8,16.855,1.022,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1577006820227984000,1577006820227984000,5.08,0.71,6133.3,8.981,1.015,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1579253294281966336,1579253294281966336,0.788,2.881,3245.3,15.545,1.194,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1563282372493360512,1563282372493360512,1.042,2.961,3196.2,16.2,1.152,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1566766484322815232,1566766484322815232,1.22,2.931,3215.4,16.136,1.062,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1566766484322815232,1566766484322815232,6.5,2.931,3215.4,16.136,1.062,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1663286184854047232,1663286184854047232,1.01,2.884,3243.5,15.994,1.045,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1562916406920238592,1562916406920238592,1.3,2.638,3372.6,14.859,1.147,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1566882139201970432,1566882139201970432,1.92,2.745,3320.8,14.815,1.13,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1565932436033063552,1565932436033063552,0.517,3.079,3123.3,16.583,1.276,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1565932436033063552,1565932436033063552,0.405,3.079,3123.3,16.583,1.276,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1566881452007203328,1566881452007203328,1.1,2.986,3180.8,15.615,1.038,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1563589892151844992,1563589892151844992,6.9,1.909,3860.8,12.995,1.085,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1563586799775391104,1563586799775391104,0.373,0.403,,7.527,1.397,False,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1562901563513294208,1562901563513294208,4.09,2.576,3402.2,14.823,1.138,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1549717869340250112,1549717869340720000,3.6,2.738,3324.0,15.146,1.053,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1665235447171350528,1665235447171350528,0.81,2.902,3232.9,16.013,0.973,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1551723103671639808,1551723103671639808,1.17,2.852,3262.6,15.505,1.472,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1551723103671639808,1551723103671639808,0.587,2.852,3262.6,15.505,1.472,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1662057686768790272,1662057686768790272,1.97,2.912,3226.8,15.675,1.229,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1662057686768790144,1662057686768790144,0.487,2.988,3179.0,15.421,1.259,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1552518737773228672,1552518737773228672,6.13,2.72,3332.6,15.28,1.188,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1562056417028500352,1562056417028500352,1.4,2.728,3328.7,15.55,1.105,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1662827207468895360,1662827207468895360,0.633,2.712,3337.0,16.183,1.081,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1662855584317183744,1662855584317183744,8.9,1.425,4406.0,11.845,1.01,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1552233483225261568,1552233483225261568,0.496,3.015,3162.5,15.247,2.515,True,True,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1561672378233017728,1561672378233017728,4.23,2.593,3393.7,14.322,1.169,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1561660249245388672,1561660249245388672,4.98,0.811,5828.0,9.585,0.951,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1561660249245388672,1561660249245388672,0.363,0.811,5828.0,9.585,0.951,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1552239530539219328,1552239530539219328,0.481,2.65,3366.8,14.366,1.419,True,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1559141233746429184,1559141233746429184,1.23,2.656,3363.9,15.136,1.184,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1561779889854217856,1561779889854217856,7.1,0.808,5838.0,9.541,1.054,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1562652455409400192,1562652455409400192,0.453,3.022,3157.9,15.888,1.144,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1559292485314843008,1559292485314843008,0.602,0.01,,6.023,0.877,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1560860938651474816,1560860938651474816,0.75,2.394,3494.4,14.003,1.971,False,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1560839669973427200,1560839669973427200,1.01,2.826,3277.0,15.365,1.072,False,False,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1503770755884281344,1503770755884281344,0.79,2.322,3536.3,13.265,1.204,True,True,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1560784144636281856,1560784144636654976,7.8,1.107,4991.3,10.475,6.457,True,True,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1558812754647741312,1558812754647741312,7.2,2.242,3588.3,14.11,1.105,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1561439694084279552,1561439694084279552,1.38,-0.052,,5.671,0.825,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1659300798800682496,1659300798800682496,0.56,2.412,3484.4,13.926,3.593,True,True,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1559004000951070976,1559004000951070976,0.1942,3.262,,16.498,1.147,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1561366782719556480,1561366782719556480,8.1,1.127,4944.7,10.806,0.92,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1560632789988882304,1560632789988882304,1.85,2.769,3307.8,15.321,1.089,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1561462715108998528,1561462715108998528,1.51,3.067,3130.0,16.337,1.135,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1560767995559564032,1560767995559564032,2.87,2.332,3530.3,14.043,1.172,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1659280835792910464,1659280835792910464,0.369,2.449,3465.0,14.323,1.19,False,False,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1512596638799969408,1512596638799969408,5.61,2.318,3538.9,14.089,1.082,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1657863359146774016,1657863359146774016,1.87,3.0,3171.3,16.438,1.013,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1512213802594954368,1512213802594954368,0.86,2.908,3229.3,15.921,1.046,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1660813451922920960,1660813451922920960,7.0,2.931,3215.0,16.472,0.995,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1660813451922920960,1660813451922920960,0.464,2.931,3215.0,16.472,0.995,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1512518951431592320,1512518951431592320,0.566,2.965,3194.0,16.003,1.055,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1512308601113032192,1512308601113032192,1.04,2.811,3285.6,15.742,1.058,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1509561299512624000,1509561299512624000,6.49,1.997,3780.5,13.249,1.067,False,False,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1509357855501310976,1509357855501310976,0.79,3.149,3087.2,16.801,0.951,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1512773179135101312,1512773179135101312,6.9,0.966,5359.4,10.225,1.649,False,True,False,False,1,True,True,False,2022A&A...657L...3M,Group-X
1512261012875442304,1512261012875442304,6.44,2.602,3389.5,14.684,1.146,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1660095402110621952,1660095402110621952,0.389,3.088,3117.9,16.697,1.066,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1499294845909337344,1499294845909337344,9.3,1.249,4692.8,11.069,1.032,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1498322916287022976,1498322916287022976,4.45,2.1,3693.4,13.495,1.137,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1512895774681556736,1512895774681556736,9.5,1.504,4299.4,12.023,1.001,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1512032314456889728,1512032314456889728,7.6,1.126,4948.8,11.051,0.942,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1609838615390487296,1609838615390487296,5.83,2.262,3574.5,13.868,1.109,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1512001425052135680,1512001425052135680,5.8,2.901,3233.4,15.765,1.017,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1667489892685370624,1667489892685370624,0.88,0.529,,8.196,2.531,False,True,True,False,3,True,True,False,2022A&A...657L...3M,Group-X
1506360518084440704,1506360518084440704,0.53,2.863,3256.3,15.727,1.067,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1511749465090453632,1511749465090453632,1.89,2.84,3269.7,15.487,1.156,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1508133755461990528,1508133755461990528,1.57,2.623,3380.0,14.964,1.203,False,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1609909671329800576,1609909671329800576,0.442,3.148,3087.8,17.107,1.024,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1660473290513039488,1660473290513039488,0.665,2.886,3242.8,15.902,1.049,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1608103448603945216,1608103448603945216,0.561,0.107,,6.561,0.957,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1505107762024006144,1505107762024006144,1.23,2.812,3284.8,14.59,1.705,True,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1609726087247553664,1609726087247553664,3.01,2.758,3313.6,15.412,1.082,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1608114100122827904,1608114100122827904,6.21,0.945,5420.2,9.989,0.936,True,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1611685691846029952,1611685691846029952,1.28,0.579,6439.2,8.436,0.977,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1511697238288242944,1511697238288242944,1.36,2.635,3374.2,14.979,1.072,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1607844444896321024,1607844444896321024,0.546,0.191,,6.904,0.966,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1608751851226140544,1608751851226140544,7.6,2.129,3670.9,13.732,1.314,False,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1612110653090004096,1612110653090004096,4.67,2.401,3490.7,14.474,1.083,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1608637983053293696,1608637983053293696,0.74,2.824,3278.5,15.648,1.166,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1608871010798510208,1608871010798510208,9.9,2.603,3389.4,14.943,1.104,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1604818863774386944,1604818863774386944,0.82,2.161,3646.3,13.765,1.138,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1604815389143862784,1604815389143862784,9.0,1.627,4150.8,12.329,1.076,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1668291333582563072,1668291333582959232,3.14,0.63,6339.6,7.144,0.912,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1508260542896727936,1508260542896727936,5.47,2.719,3333.5,14.326,2.522,True,True,False,False,1,True,True,False,2022A&A...657L...3M,Group-X
1508309780400463104,1508309780400463104,0.67,2.999,3172.2,16.265,1.746,True,True,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1611371849995774592,1611371849995774592,4.27,0.774,5941.2,9.532,0.914,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1604441971804002176,1604441971804002176,3.77,2.156,3649.8,13.655,1.111,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1507538610433938816,1507538610433938816,3.78,3.334,,16.757,1.055,True,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1507362482414976896,1507362482414976896,1.62,2.811,3285.6,15.627,1.105,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1605310723428572032,1605310723428572032,2.2,2.88,3246.2,15.909,1.113,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1666483805185815680,1666483805185815680,1.56,2.933,3213.9,15.611,3.324,True,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1611980464041596672,1611980464041596672,2.73,1.829,3937.9,12.48,7.344,True,True,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1618236822642628736,1618236822642628736,1.66,2.447,3465.7,14.64,1.008,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1667017789879903616,1667017789879903616,1.47,2.792,3295.9,15.592,1.189,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1610713483049385600,1610713483049385600,9.11,1.436,4390.1,12.015,1.102,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1618391853781870464,1618391853781870464,0.88,2.77,3307.6,15.653,1.007,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1607164362593977472,1607164362593977472,4.93,0.782,5916.3,9.532,0.922,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1603491650160165120,1603491650160165120,0.489,2.984,3181.3,16.167,2.24,False,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1618811489266407040,1618811489266407040,6.29,0.926,5475.3,10.272,1.126,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1606929445063211776,1606929445063211776,4.98,0.849,5709.1,9.686,1.035,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1617117038768988544,1617117038768988544,0.79,2.963,3194.7,16.477,1.019,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1618591449502198912,1618591449502198912,2.4,2.873,3250.3,15.732,1.031,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1617349860356054144,1617349860356054144,0.89,0.478,,8.038,1.0,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1605868004025032064,1605868004025032064,10.0,1.616,4163.5,12.342,1.095,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1617712351300477440,1617712351300477440,1.09,1.499,4304.6,12.119,7.603,False,True,True,False,1,True,True,False,2022A&A...657L...3M,Group-X
1617661674982061312,1617661674982061312,0.661,2.921,3221.5,16.157,1.017,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1620262294859709440,1620262294859709440,0.4,2.933,3214.0,16.205,1.062,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1620262294859709440,1620262294859709440,0.331,2.933,3214.0,16.205,1.062,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1605544850685882240,1605544850685882240,0.438,3.005,3168.7,15.757,1.148,True,False,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1607476280298633984,1607476280298633984,6.65,1.007,5247.2,9.817,2.267,True,True,False,False,1,True,True,False,2022A&A...657L...3M,Group-X
1617050514019871488,1617050514019871488,7.7,3.648,,17.722,0.972,True,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1620705604204013696,1620705604204013696,0.695,3.004,3169.3,16.598,0.986,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1620705604204013696,1620705604204013696,7.0,3.004,3169.3,16.598,0.986,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1606191324867523200,1606191329163536640,6.48,0.908,5530.6,10.098,0.949,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1613968552863278208,1613968552863278208,7.7,1.655,4119.8,12.613,1.157,False,False,True,False,0,True,True,False,2022A&A...657L...3M,Group-X
1617388377623238272,1617388377623238272,7.9,1.255,4681.3,11.518,0.898,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1593570584943987072,1593570584944324608,5.34,0.834,5756.2,9.822,0.843,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614285865047284608,1614285865047284608,0.57,2.859,3258.5,16.201,1.083,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614381144601686400,1614381144601686400,0.663,0.662,6262.9,9.838,1.248,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1614381144601686528,1614381144601686528,4.64,0.505,,8.15,0.895,False,False,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1614432100093610112,1614432100093610112,3.71,1.368,4489.1,11.859,1.109,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1612850864934114048,1612850864934114048,8.8,1.3,4600.7,11.735,0.933,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614204913503382784,1614204913503382784,3.57,0.715,6119.0,9.284,0.917,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614257105945926656,1614257105945926656,0.105,0.244,,7.378,0.979,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1613253251830161920,1613253251830161920,2.87,2.359,3514.3,14.541,1.207,False,True,False,False,0,True,False,False,2022A&A...657L...3M,Group-X
1614153099017986560,1614153099017986560,2.5,2.742,3321.9,15.459,1.024,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1615954442661853056,1615954442661853056,5.37,0.889,5586.9,9.511,1.094,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1616063564895405824,1616063564895405824,9.23,1.4,4441.0,11.545,1.748,True,True,False,False,0,True,False,False,2022A&A...657L...3M,Group-X
1612930712670148608,1612930712670148608,0.22,3.124,3099.2,17.257,1.004,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1613195115152921088,1613195115152921088,0.646,3.025,3155.6,16.715,0.999,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1645392732624326656,1645392732624326656,5.21,0.877,5624.4,10.376,1.144,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614947358730040064,1614947358730040064,9.21,1.578,4208.1,12.174,1.103,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1600815335778533760,1600815335778533760,7.2,1.492,4314.4,10.961,1.566,True,True,True,True,0,True,False,False,2022A&A...657L...3M,Group-X
1614621662770247936,1614621662770247936,2.72,2.61,3386.1,15.203,1.059,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1614670419238958592,1614670419238958592,5.03,2.544,3417.5,14.519,1.128,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1600587290194879488,1600587290194879488,9.4,1.454,4364.7,12.379,1.164,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1643902928728289920,1643902928728289920,0.93,3.17,3078.8,16.861,1.088,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1600477923147759232,1600477923147759232,1.73,2.49,3444.1,14.664,1.197,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1600900204332290048,1600900204332290048,1.13,2.858,3259.1,16.197,1.055,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1643889047394003840,1643889047394003840,7.4,1.943,3829.2,13.571,1.012,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1598925240930354176,1598925240930354176,7.3,2.909,3228.6,16.064,1.057,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1615477495133500800,1615477495133500800,0.563,3.167,3079.9,16.978,1.093,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1615031643168638848,1615031643168638848,0.72,2.707,3339.5,15.604,1.015,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1614803047829549824,1614803047829549824,1.5,3.038,3147.8,16.788,1.061,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1599791686156814464,1599791690453687168,7.3,1.067,5088.6,10.95,0.812,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1599397756052692096,1599397756052692096,1.014,2.999,3172.3,16.048,1.297,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
1599397515534523392,1599397515534523392,1.125,2.988,3179.4,16.062,1.041,True,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1601415394249322752,1601415394249322752,0.7,2.924,3219.6,16.279,1.098,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1615219487857911680,1615219487858308480,7.5,1.057,5114.5,10.867,0.836,True,False,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1601555616341574784,1601555616341574784,1.32,2.826,3277.0,16.011,1.026,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1601903538756343808,1601903538756343808,0.235,3.305,,17.7,0.896,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1595101826683842176,1595101826683842176,7.4,1.056,5117.5,10.877,0.929,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1598572710014890624,1598572710014890624,2.47,2.526,3426.0,15.093,1.102,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1596940450643796992,1596940450643796992,1.02,3.058,3135.6,16.977,1.05,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1597061946678694016,1597061946678694016,0.427,3.122,3099.8,17.263,0.998,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1598228528516035200,1598228528516035200,2.05,2.584,3398.2,15.011,1.025,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1598320543895403648,1598320543895403648,0.81,3.145,3088.4,16.789,1.116,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1596773531035098880,1596773531035098880,0.546,3.086,3119.8,16.795,1.048,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1404114487979918336,1404114487979918336,9.8,1.55,4240.7,12.698,1.122,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1597431279506511232,1597431279506511232,6.49,1.855,3912.2,13.416,0.963,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1597169011623359488,1597169011623359488,5.4,2.421,3479.6,14.819,1.086,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1597089159591345152,1597089159591345152,4.58,0.816,5811.1,9.741,4.986,True,True,False,False,0,True,True,False,2022A&A...657L...3M,Group-X
1404937579808394112,1404937579808394112,0.8,0.66,6267.5,8.936,1.423,False,True,True,True,0,True,False,False,2022A&A...657L...3M,Group-X
1404488390652463872,1404488390652463872,7.5,1.114,4975.8,11.322,0.897,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1597524939857051904,1597524939857051904,0.226,3.374,,17.775,0.898,False,False,False,True,0,True,True,False,2022A&A...657L...3M,Group-X
1403082909850677504,1403082909850677504,4.28,0.754,6002.7,9.778,0.886,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1405026605890315776,1405026605890315776,5.2,0.838,5743.6,10.209,1.132,False,False,False,False,0,False,True,True,2022A&A...657L...3M,Group-X
1386467639887852672,1386467639887852672,7.0,1.0,5266.3,10.434,0.898,False,False,False,False,0,False,False,False,2022A&A...657L...3M,Group-X
1409950523901290368,1409950523901290368,0.777,2.692,3347.0,14.8,3.755,True,True,False,True,0,True,False,False,2022A&A...657L...3M,Group-X
653781747161312512,653781747161312512,15.57,1.971,3811.3,14.672,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
655617072585794560,655617072585794560,11.92,1.394,4462.2,13.177,1.134,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
669553515609864704,669553515609864704,0.86,2.951,3207.7,17.865,1.013,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
657043414045814528,657043414045814528,27.54,2.56,3413.3,15.697,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
655606489786539136,655606489786539136,17.47,1.946,3833.5,14.564,1.042,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
656149304932599808,656149304932599808,17.42,2.087,3711.1,15.317,1.088,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663570183787134336,663570183787134336,26.11,2.538,3424.1,16.156,1.061,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
652212469190268928,652212469190268928,25.45,2.607,3391.3,16.534,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
652408491498497280,652408491498497280,19.5,2.673,3360.1,16.397,0.981,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
652026136329044736,652026136329044736,15.57,1.785,3990.2,14.486,1.015,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
655945379886042496,655945379886042496,13.39,1.634,4152.1,13.848,1.083,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
656098826180222464,656098826180222464,0.29,3.17,3082.2,19.261,1.126,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662428512760038528,662428512760038528,1.71,0.607,6403.5,9.844,0.893,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
676256486390524288,676256486390524288,1.75,0.609,6399.9,9.848,0.957,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663335811714167552,663335816011746048,9.95,2.737,3328.2,16.241,3.31,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662114460454651648,662114460454651648,1.14,3.013,3169.0,18.277,1.161,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662538498282258176,662538498282258176,0.26,3.286,,18.721,1.039,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663842755294579712,663842755294579712,0.2,3.272,,18.906,1.084,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663805754152866688,663805754152866688,18.32,2.369,3513.3,15.419,1.087,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
653008000212376960,653008000212376960,1.17,2.883,3248.8,17.456,0.937,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663346531952796416,663346531952796416,0.28,3.059,3139.3,18.169,0.958,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
653021709747963520,653021709747963520,11.8,1.352,4527.1,12.93,1.028,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663726280078225152,663726280078225152,9.32,2.778,3307.1,16.783,1.023,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663718858374747648,663718858374747648,1.54,3.009,3171.1,17.704,1.105,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
653017449140403840,653017449140403840,12.1,1.213,4778.2,12.779,1.075,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
677845727365213312,677845727365213312,9.51,2.627,3381.8,16.385,1.028,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
651308258314059264,651308258314059264,25.66,2.479,3453.2,16.06,1.08,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664254595414894848,664254595414894848,0.32,3.115,3107.8,18.424,1.04,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662975927814718464,662975927814718464,0.28,3.131,3099.2,17.594,1.299,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
652996141805564288,652996141805564288,10.99,1.298,4617.6,12.844,1.1,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663834856851415040,663834856851415040,9.49,1.286,4639.2,12.604,1.673,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
652949348139055488,652949348139055488,20.43,2.546,3420.1,16.14,0.945,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
678033881297665920,678033881297665920,1.05,2.983,3187.5,18.054,1.064,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
602738393013021440,602738393013021440,2.36,2.987,3185.3,17.959,1.005,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663782904926907392,663782904926907392,13.45,1.682,4098.1,13.836,0.988,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663002663987903872,663002663987903872,17.27,2.187,3632.7,15.08,1.075,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663755485855805568,663755485855805568,10.73,1.184,4837.5,12.503,1.042,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
652498166117194368,652498166117194368,0.92,3.053,3143.7,17.959,1.085,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
650990396374509568,650990396374509568,13.01,0.755,6024.8,10.366,1.095,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662899481693765632,662899481693765632,24.02,2.804,3293.7,17.182,1.098,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663883132283474560,663883132283474560,0.54,3.059,3139.7,18.603,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
651725626056126720,651725626056126720,25.1,2.13,3676.4,15.276,1.089,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663991846495546496,663991846495546496,12.17,2.831,3279.1,17.029,1.041,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663890171733055488,663890171733055488,23.83,1.518,4291.3,12.363,1.158,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662932260884134272,662932260884134272,7.99,0.845,5747.8,11.049,1.009,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662172429630090880,662172429630090880,12.56,2.739,3327.5,15.877,1.089,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663916289430964480,663916289430964480,24.02,2.501,3442.2,15.966,1.12,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663981126257232768,663981126257232768,17.78,2.156,3656.3,15.07,1.114,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665810301288657920,665810301288657920,6.14,0.639,6337.2,9.768,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662291383044141824,662291383044141824,12.37,2.197,3625.4,14.662,2.1,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662930091923625216,662930091923625216,3.25,3.215,3068.8,18.867,1.014,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662182909350261632,662182909350261632,1.33,3.17,3081.6,17.912,1.049,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
652643129853607424,652643129853607424,1.63,3.032,3156.1,17.919,1.004,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659151177834641152,659151177834641152,18.31,2.238,3596.7,15.141,1.032,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662915940008482304,662915940008482304,1.43,3.016,3166.4,17.791,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665507969950936064,665507969950936064,1.31,3.039,3151.9,18.197,0.982,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662912813272290688,662912813272290688,14.18,1.818,3957.0,14.116,1.064,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662677758301970688,662677758301970688,2.17,2.817,3286.3,17.265,0.951,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662925629454594944,662925629454594944,6.65,0.785,5933.8,10.651,1.003,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663904126083650048,663904126083650048,15.49,1.898,3878.8,14.724,1.026,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662665629314342272,662665629314342272,16.78,2.006,3779.6,14.694,1.025,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662919066744669568,662919066744669568,0.53,3.031,3157.2,18.131,1.035,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658776313088864896,658776313088864896,8.95,2.98,3189.2,16.649,1.231,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
665412690396632832,665412690396632832,18.21,2.806,3292.5,16.612,1.054,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665431927553215872,665431927553215872,0.37,2.982,3188.6,18.037,1.102,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662917726714872960,662917726714872960,22.92,2.418,3485.6,15.545,0.947,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
662624157110125440,662624157110655104,0.24,3.273,,17.937,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
651837948040931840,651837948040931840,20.37,2.504,3440.6,15.834,0.984,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663140171661012480,663140171661012480,1.55,2.028,3760.3,13.99,1.08,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
665490339108666368,665490339108666368,0.27,3.279,,19.374,1.123,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665426846608828928,665426846608828928,9.57,1.729,4048.1,13.932,1.531,True,True,True,False,1,True,False,False,2021ApJ...921..167R,Praesepe
659095308900151552,659095308900151552,0.58,2.722,3335.9,18.433,1.086,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663140102941534720,663140102941534720,0.24,3.374,,18.529,1.135,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663035065221481344,663035065221481344,8.45,2.077,3719.0,14.315,2.093,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662625978176332160,662625978176332160,2.17,2.909,3233.8,17.615,1.06,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663044514149509888,663044514149509888,22.93,2.882,3249.5,17.076,0.925,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665464333083356928,665464333083356928,13.72,1.698,4081.5,13.726,1.046,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662828833775087488,662828838071658880,24.41,2.819,3285.4,16.849,1.149,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662701741399303040,662701741399303040,17.51,2.677,3358.0,16.567,1.15,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
651772320940655104,651772320940655104,14.52,1.822,3953.1,14.344,1.035,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665417157162598144,665417157162598144,10.7,1.224,4755.4,12.556,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664658700297947008,664658700297947008,16.97,2.715,3339.1,16.469,1.041,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663069150081902592,663069150081902592,11.77,1.344,4541.0,12.853,1.097,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662645284052268416,662645284052268416,1.92,3.019,3164.4,18.041,1.034,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663055371825360000,663055371825360000,28.87,0.933,5478.1,12.022,1.211,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659571844111412224,659571844111959168,1.17,2.637,3377.0,15.692,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663067638253511552,663067638253511552,24.61,2.753,3320.6,16.699,1.032,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662632987562951808,662632987562951808,6.92,2.89,3245.0,16.368,1.052,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662633228081183872,662633228081183872,18.21,1.404,4448.2,12.377,1.024,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
663055818503513088,663055818503513088,11.26,1.283,4645.1,12.724,0.905,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662603575626986368,662603575626986368,21.76,2.459,3463.9,15.752,1.123,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662633743477189632,662633743477189632,11.7,1.293,4626.5,12.75,1.122,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659086512807199232,659086512807199232,23.3,2.725,3334.5,15.882,1.042,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663070971148025728,663070971148025728,0.36,2.968,3197.1,17.974,0.975,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664652820486153984,664652824783150208,14.59,2.686,3353.5,15.792,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662647998471924480,662647998471924480,19.63,2.751,3321.0,17.225,0.981,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662632540886348928,662632540886348928,12.43,1.372,4496.6,12.973,1.115,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662655183953995392,662655183953995392,12.57,2.625,3382.9,15.843,1.069,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658893995192969728,658893995192969728,0.33,3.12,3105.2,18.59,0.993,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
663070352672827136,663070352672827136,12.84,1.595,4197.3,13.557,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662635083506980992,662635083506980992,1.67,2.86,3262.7,17.382,1.076,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663131856604384384,663131856604384384,5.24,2.749,3322.1,15.852,8.457,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662823993347982208,662823993347982208,2.31,3.067,3135.1,16.93,1.112,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664634820279791488,664634820279791488,0.67,2.804,3293.4,16.286,0.954,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664641413053011328,664641413053011328,0.46,3.029,3158.8,18.589,0.986,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664639454547865472,664639454547865472,1.23,3.034,3155.4,17.747,1.014,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662661540505500160,662661540505500160,15.65,2.285,3565.2,15.448,1.102,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
664641348629985280,664641348629985280,12.07,1.186,4834.0,12.447,0.984,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
666328239984768512,666328239984768512,1.08,2.943,3212.5,17.749,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665450383029558016,665450383029558016,1.99,2.802,3294.6,16.096,1.029,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662811653905586176,662811653905586176,12.72,1.51,4301.7,13.348,0.933,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662805061132155008,662805061132155008,2.29,2.985,3186.5,16.788,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663050527103803136,663050527103803136,1.49,2.98,3189.8,16.713,1.096,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
666354800062502784,666354800062502784,10.68,2.647,3372.2,16.023,0.998,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662807019637235840,662807019637235840,16.36,2.195,3627.4,14.707,6.261,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662634430672023680,662634430672023680,1.63,2.98,3189.6,18.013,1.042,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663063068408290944,663063068408290944,14.45,2.582,3403.0,16.156,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
663052962348209664,663052962348209664,0.8,2.988,3184.1,18.444,1.115,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662655974227886720,662655974227886720,11.93,2.528,3428.9,16.064,1.057,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664586476127906560,664586476127906560,2.15,2.857,3264.2,17.292,0.988,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665458595007014912,665458595007014912,14.73,1.805,3970.2,14.033,1.008,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664580909850406528,664580909850406528,28.59,2.719,3337.3,16.709,0.973,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664594585026149504,664594585026149504,10.55,1.232,4739.4,12.5,1.004,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664649040915007872,664649040915007872,1.15,2.894,3242.6,17.815,0.953,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665454368759275520,665454368759275520,1.56,2.895,3242.3,17.225,1.021,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664593309419200000,664593309419200000,0.7,3.017,3165.8,18.194,1.02,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664596504874763392,664596504874763392,0.38,3.255,3065.1,18.264,1.039,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665453715924245504,665453711627128192,15.1,2.972,3194.8,16.667,2.381,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
665555175934680320,665555175934680320,3.04,2.943,3212.9,17.253,1.103,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664695087260752384,664695087260752384,0.26,3.22,3067.7,17.561,1.031,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664683130070043136,664683130072400384,8.37,0.841,5760.0,11.013,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664670176450527744,664670176450527744,21.3,2.241,3594.8,15.636,1.002,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664572594793701376,664572594793701376,24.41,2.559,3414.4,16.33,0.978,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665558165231918208,665558165231918208,0.79,3.136,3097.6,17.843,1.102,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664573793087543936,664573793087543936,0.77,3.089,3122.2,17.076,0.964,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662744210035689728,662744210035689728,5.66,2.675,3358.7,16.032,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659713303154300288,659713303154300288,1.97,2.816,3287.2,16.189,1.06,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658831872786248832,658831872786248832,14.15,3.004,3174.4,17.109,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659738179604773248,659738179604773248,1.56,3.113,3108.3,17.486,1.005,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662800456927247744,662800456927247744,11.25,1.228,4747.8,12.623,0.954,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
666045459338942208,666045459338942208,22.58,2.715,3339.3,16.677,0.99,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664352761187716352,664352761187716352,14.39,1.821,3954.2,13.986,1.054,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662799009521584640,662799009521584640,1.18,2.849,3268.6,17.375,0.99,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664352692468240896,664352692468240896,0.9,2.81,3290.3,17.473,0.967,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
664382959101502592,664382959101502592,0.39,3.119,3105.3,18.912,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664604549350339200,664604549350339200,1.22,3.231,3066.7,18.261,1.04,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664625302630788608,664625302630788608,1.22,1.018,5239.1,11.637,0.897,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662774957704594688,662774957704594688,0.6,2.905,3236.2,18.239,1.028,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664359942372888448,664359942372888448,1.76,2.946,3210.7,16.969,1.212,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662794787570424448,662794787570424448,12.85,1.355,4523.6,12.835,1.042,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659532399131904768,659532399131904768,0.91,2.424,3482.5,15.512,1.009,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664356502102864512,664356502102864512,1.86,2.667,3362.5,18.597,0.851,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659741233329151744,659741233329151744,0.33,3.179,3078.0,18.304,1.027,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664625714949149312,664625714949149312,1.88,3.018,3165.2,17.783,1.057,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662776576909207168,662776576909207168,1.6,2.852,3267.1,17.564,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664353379662996224,664353379662996224,15.25,1.805,3969.3,14.077,1.08,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664605889380126336,664605889380126336,16.92,2.068,3726.7,14.646,1.368,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664354994570694400,664354994570694400,1.02,3.071,3132.9,17.29,1.125,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659714024708794240,659714024708794240,14.48,1.866,3909.6,14.238,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659765598675979904,659765598675979904,8.21,2.64,3375.9,16.089,1.156,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662768914687563776,662768914687563776,18.89,2.337,3532.3,15.466,0.939,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
662769911119972224,662769911119972224,0.36,2.862,3261.6,18.938,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664352245791631488,664352245791631488,18.32,2.023,3765.4,14.78,0.936,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659343111333443968,659343111333443968,1.25,3.004,3174.2,17.579,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659713818550364160,659713818550364160,1.7,2.97,3195.2,16.909,1.126,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662797806930496256,662797806930496256,10.38,1.141,4932.0,12.315,1.044,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662776439470251136,662776439470251136,1.87,2.731,3331.1,15.649,1.038,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664605270904832768,664605270904832768,17.37,2.064,3730.1,14.814,1.038,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664366024046570112,664366024046570112,17.38,2.068,3726.7,14.908,0.984,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664600907218072064,664600907218072064,13.53,1.786,3989.4,14.089,1.0,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662775266942252544,662775266942252544,2.58,2.985,3186.3,17.799,1.128,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659285833649720064,659285833649720064,10.83,0.87,5669.5,11.31,0.995,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662795062448323840,662795058155781888,8.9,1.075,5089.0,11.662,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659734125155723008,659734125155723008,19.1,2.502,3442.0,15.913,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664353860699329920,664353860699329920,9.29,2.636,3377.3,16.262,1.165,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664365852247876864,664365852247876864,20.97,2.694,3350.0,16.633,1.079,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659721510835420544,659721510835420544,0.51,3.06,3139.2,18.3,0.976,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664379974100333568,664379974100333568,9.82,2.462,3462.3,15.71,1.066,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664365852247875840,664365852247875840,2.32,2.808,3291.3,17.369,1.03,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
659766114072052608,659766114072052608,9.9,1.111,5001.5,12.118,0.97,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659660316141171968,659660316141171968,1.74,3.116,3106.6,19.253,0.936,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664305104230586240,664305104230586240,19.0,2.239,3595.9,14.565,1.083,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659343626729512832,659343626729512832,7.3,0.771,5974.4,10.67,6.213,False,True,False,False,3,True,False,False,2021ApJ...921..167R,Praesepe
664380111539399552,664380111539399552,10.29,1.149,4913.4,12.347,0.902,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659735804490628864,659735804490628864,8.99,0.607,6403.5,9.305,18.583,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664353757620109440,664353757620109440,2.19,2.894,3243.1,18.029,1.028,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662796814795084160,662796814795084160,13.66,2.726,3334.3,16.808,0.951,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664353757620108544,664353757620108544,19.63,2.298,3556.6,15.428,1.029,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664380867453522432,664380867453522432,19.01,2.479,3453.1,15.727,0.95,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659765220718853504,659765220718853504,13.59,1.789,3985.5,14.067,1.043,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664600804138934400,664600804138934400,8.96,0.969,5374.9,11.676,1.062,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
601564153250177536,601564153250177536,0.91,2.48,3452.7,15.319,1.339,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664380695654828160,664380695654828160,8.4,2.795,3298.4,16.975,1.045,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664409175581692288,664409175581692288,11.21,1.204,4795.8,12.587,1.007,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664380695654828416,664380695654828416,1.94,2.969,3196.4,17.478,0.959,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659722752082318976,659722752082318976,12.66,1.588,4205.4,13.457,1.266,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664367020479085568,664367020479085568,2.23,2.892,3243.4,17.728,1.03,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664366779961036288,664366779961036288,9.15,0.929,5490.0,11.471,1.073,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
657551010458556672,657551010458556672,13.4,1.474,4348.3,13.485,0.993,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659661213791017600,659661213791017600,10.64,1.143,4928.4,12.496,1.006,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659774394768991744,659774394768991744,1.17,2.43,3478.8,15.462,1.093,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659768038217395968,659768038217395968,7.48,0.858,5707.5,11.136,4.358,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
662784307849089536,662784307849089536,11.61,1.859,3915.9,13.804,2.076,True,True,True,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659668841652926592,659668841652926592,13.57,2.935,3217.5,17.252,0.971,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659719419187699712,659719419187699712,2.06,3.021,3163.5,17.444,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659760650873719040,659760650873719040,12.2,1.476,4345.6,13.33,1.089,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664286721770683136,664286721770683136,1.9,2.815,3287.9,17.808,1.053,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659716601689157760,659716601689157760,9.34,1.171,4864.5,12.414,1.027,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664286446892777472,664286446892777472,11.68,2.538,3424.4,16.026,1.055,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659724195191319936,659724195191319936,4.8,2.125,3680.3,14.223,3.926,True,True,True,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664404713111939072,664404713111939072,2.13,2.366,3514.7,14.757,4.143,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659760788312669568,659760788312669568,14.71,1.872,3904.1,14.066,10.327,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664814727869793536,664814727869793536,13.38,1.699,4080.1,13.888,1.085,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
nan,659719178670078464,1.0,,,17.649,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659324694513778688,659324694514337408,0.43,3.367,,18.803,1.117,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664407427531262464,664407427531262464,15.25,1.859,3916.3,14.238,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664286481252512256,664286481252512256,4.33,0.618,6382.6,9.07,5.491,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659774291689774848,659774291689774848,11.7,2.507,3439.4,15.774,1.373,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659763880689114240,659763880689114240,18.89,1.422,4421.8,13.15,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662784101691882624,662784101691882624,19.37,2.407,3491.4,15.556,3.291,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659668635494494848,659668635494494848,14.35,1.618,4170.9,13.577,1.067,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664363584505245824,664363584505245824,19.13,2.25,3588.3,15.603,1.348,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659773329615373056,659773329615373056,0.47,3.423,,18.313,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664610562304515712,664610562304515712,16.71,2.819,3285.8,16.637,0.944,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664313384927507968,664313384927507968,1.88,2.745,3324.5,17.586,1.024,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
664302424170984576,664302424170984576,8.55,0.864,5688.9,11.139,0.791,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664608638159278080,664608638159278080,21.3,2.427,3480.7,15.863,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664417494934591488,664417494934591488,14.74,1.806,3968.6,14.132,0.95,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
662780047242756608,662780047242756608,13.27,1.749,4027.6,13.315,6.269,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
659749861915865216,659749861915865216,2.04,2.483,3451.2,15.418,2.716,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664414505637352832,664414505637352832,0.33,3.358,,18.401,1.59,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664387808120781440,664387808120781440,7.88,0.866,5682.6,11.253,0.83,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659321499058103424,659321499058103424,7.25,2.906,3235.4,16.976,0.952,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659777074828577024,659777074828577024,16.34,2.345,3527.4,14.954,1.025,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664301427738676992,664301427738676992,1.63,2.845,3271.3,17.457,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664394439550157312,664394439550157312,17.88,2.092,3707.1,14.797,1.076,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664363099173064448,664363099173064448,0.23,2.889,3245.4,18.986,0.979,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664281018054115968,664281018054115968,12.14,1.515,4295.5,13.357,0.967,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659750892708009088,659750892708009088,14.52,1.83,3944.3,14.123,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659744295638254336,659744295638254336,23.83,2.54,3423.4,16.061,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659671624791715840,659671624791715840,1.12,2.822,3283.7,17.365,0.998,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664283079638402688,664283079638402688,8.77,0.962,5395.9,11.452,1.435,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664309296118640128,664309296118640128,1.78,2.668,3362.2,16.275,0.991,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664282667321547008,664282667321547008,7.36,0.702,6176.4,9.603,7.556,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659768553613526400,659768553613526400,1.24,0.568,6466.3,9.359,10.635,True,True,True,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664419556518886272,664419556518886272,7.24,2.101,3699.1,14.732,1.019,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
659669597567160704,659669597567160704,27.8,2.703,3345.2,16.81,1.017,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659750514750888192,659750514750888192,13.12,1.555,4245.5,13.368,4.558,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
657982392677845120,657982392677845120,0.48,3.034,3154.8,18.362,0.965,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
666082155539463936,666082155539463936,33.35,2.581,3403.5,15.61,1.146,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658463772612207616,658463772612207616,1.9,2.836,3275.9,16.908,0.95,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659742367196651392,659742367196651392,10.36,2.33,3536.9,15.455,1.012,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664281396011231744,664281396011231744,1.8,2.313,3547.1,15.258,1.035,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
659665096441437184,659665096441437184,7.25,0.757,6016.9,10.533,0.809,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659772195745778688,659772195745778688,0.95,2.492,3446.7,15.625,0.904,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664388357876585344,664388357876585344,15.57,2.178,3639.3,14.648,1.922,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
603482040830711040,603482040830711040,18.3,2.207,3618.6,15.483,1.158,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659770340319909760,659770340319909760,11.74,1.393,4463.9,13.078,0.987,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664836133986768768,664836133986768768,0.56,3.12,3105.3,18.371,1.08,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664281911407300480,664281911407300480,30.02,2.729,3332.6,16.551,1.053,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658054307610371072,658054307610371072,1.45,2.986,3185.5,18.091,1.055,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659756493345357056,659756493345357056,3.07,0.644,6325.6,9.692,1.938,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664283522018090496,664283526315590656,9.29,1.096,5036.9,12.082,0.872,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661277461525418752,661277461525418752,5.89,0.746,6051.8,10.505,0.947,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659757283619334656,659757283619334656,21.3,2.35,3524.3,15.772,1.044,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659755630055476992,659755630055476992,9.41,1.09,5051.6,12.019,0.93,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659228074929597440,659228074929597440,16.2,1.976,3806.5,14.495,1.022,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664516000007445632,664516000007445632,1.63,3.221,3067.6,18.837,1.034,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664311250327154432,664311250327154432,0.28,3.089,3122.4,18.593,0.978,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661279042073291776,661279042073291776,15.69,2.148,3662.2,15.01,1.03,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
664516107383262208,664516107383262208,1.72,3.087,3123.6,17.897,0.935,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
601787010512920064,601787010512920064,17.03,2.06,3732.9,14.742,1.038,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661277186647511936,661277186647511936,14.72,1.177,4852.8,12.627,1.145,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664311392062657920,664311392062657920,8.06,0.846,5745.7,11.098,0.97,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664339910645611776,664339910645611776,18.89,2.208,3617.6,15.132,0.993,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661278767195471360,661278767195471360,4.53,2.779,3306.9,16.681,1.039,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661278762898468992,661278762898468992,1.45,2.78,3306.6,19.112,1.006,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659758967246506880,659758967246506880,9.03,0.966,5382.1,11.639,0.85,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661277908202012672,661277908202012672,1.33,2.769,3311.8,16.559,1.078,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659744978536843264,659744978536843264,0.23,3.202,3071.2,18.156,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659744914113633408,659744914113633408,5.93,2.84,3274.0,16.206,1.826,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664310601788795392,664310601788795392,0.54,3.006,3172.8,16.869,1.05,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664403506224429184,664403506224429184,1.09,3.174,3080.8,18.165,1.058,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664509987053483008,664509987053483008,1.09,3.168,3082.3,18.225,1.025,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664290948018472064,664290948018472064,15.18,2.55,3417.9,16.129,0.947,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659228173712358272,659228173712358272,1.14,2.974,3193.2,18.932,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664510949126187136,664510949126187136,16.79,2.89,3244.5,16.959,0.929,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664340696622352512,664340696622352512,0.45,3.003,3175.1,18.037,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661281206736808064,661281206736808064,20.16,2.88,3250.7,17.318,1.086,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659230166577197056,659230166577197056,18.11,2.192,3629.6,15.086,1.009,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659329126920001408,659329126920001408,0.9,2.557,3414.9,15.729,1.29,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664402170491377920,664402170491377920,21.3,2.376,3509.2,15.513,0.984,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664334035130360192,664334035130360192,9.03,1.106,5013.1,11.856,6.125,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
658465872852222720,658465872852222720,0.62,0.591,6432.4,9.672,1.033,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664335684397673472,664335684397673472,1.17,2.826,3281.6,17.388,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664401960036152960,664401960036152960,9.0,0.95,5429.8,11.516,0.862,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659689865516277632,659689865516277632,0.47,3.035,3154.7,17.872,1.128,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664401964332947584,664401964332947584,20.86,2.352,3523.5,15.453,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659753126090987776,659753126090987776,2.23,2.937,3216.8,17.6,0.984,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
659225291790784384,659225291790784384,24.22,1.609,4181.0,13.971,1.217,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664293387559886592,664293387559886592,13.39,2.2,3623.4,15.141,1.161,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
664293387559886464,664293387559886464,14.38,1.942,3837.8,14.026,1.336,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661273127901086336,661273132199950208,7.04,0.886,5619.6,10.728,5.967,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661274536650547072,661274536650547072,16.42,2.088,3710.4,20.373,1.035,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664403991557398784,664403991557398784,9.36,0.898,5584.7,11.247,1.335,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659703957305493632,659703957305493632,29.43,2.519,3433.5,16.148,1.003,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664395539061883904,664395539061883904,2.88,3.134,3097.9,17.762,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664763149606975616,664763149606975616,0.26,2.984,3186.7,19.462,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664399078114921600,664399078114921600,16.5,1.988,3796.1,14.587,1.055,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664337535526407680,664337539824225152,0.24,3.219,3067.4,17.825,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664337123209519872,664337123209519872,0.41,3.144,3093.4,18.188,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664348427565316352,664348427565316352,0.19,2.934,3218.2,19.583,1.122,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
664763085183100160,664763085183100160,1.89,2.705,3344.3,18.351,0.986,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664513049366544256,664513049366544256,15.37,1.862,3913.1,14.242,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664337230586013312,664337230586013312,4.27,0.747,6048.8,10.41,0.949,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658461680964201472,658461680964201472,24.95,2.498,3444.0,15.883,1.882,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
659696982278606080,659696982278606080,4.7,2.597,3395.9,15.417,1.047,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664396294976119680,664396294976119680,3.16,3.057,3141.0,18.071,0.998,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658065444461396608,658065444461396608,12.17,1.347,4535.2,12.938,1.04,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664292322407994624,664292322407994624,17.37,2.29,3561.6,15.189,3.039,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664770472526841472,664770472526841472,13.54,1.646,4139.0,12.922,22.994,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664297064051880832,664297064051880832,12.03,1.567,4230.9,13.513,1.03,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659443819726136704,659443819726136704,2.53,2.473,3456.3,14.971,2.585,True,True,True,True,0,True,False,False,2021ApJ...921..167R,Praesepe
658445218353519488,658445218353519488,9.0,0.972,5367.1,11.608,0.953,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659691656519169920,659691656519169920,24.82,2.51,3437.9,16.103,0.997,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664292459846946560,664292459846946560,17.81,2.255,3584.8,15.371,1.085,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659254394489166848,659254394489166848,0.68,2.913,3231.1,17.912,1.045,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
666026419751609344,666026419751609344,1.72,2.976,3191.7,17.798,1.003,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664513594826132480,664513594826132480,2.21,2.87,3256.8,17.315,1.049,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659445743871414528,659445743871414528,17.57,2.09,3708.3,14.826,1.048,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659704266543218816,659704266543218816,12.84,1.591,4202.2,13.267,4.014,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661259525741991808,661259525741991808,0.52,2.731,3331.0,16.159,1.041,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664343896375336320,664343896375336320,0.74,2.694,3349.9,16.04,1.037,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659257551288578304,659257551288578304,1.21,3.129,3100.3,18.099,0.919,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
657562104358045824,657562104358045824,1.31,3.034,3154.8,18.659,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661289448777087616,661289448777087616,0.3,3.197,3073.4,18.094,1.287,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659331875699052544,659331875699052544,2.01,3.026,3160.7,17.879,0.945,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659332764755294976,659332764755294976,0.7,2.969,3196.1,18.852,1.042,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664323825990708352,664323825990708352,0.7,3.134,3097.4,18.581,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661263305313199360,661263305313199360,14.38,1.755,4020.8,13.99,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661283057865715456,661283057865715456,0.61,3.052,3144.2,17.996,0.893,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659649424103955200,659649424103955200,1.4,3.223,3067.1,19.01,0.997,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659457323103296512,659457323103296512,0.6,3.193,3073.9,17.752,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659705984528609024,659705984528609024,1.7,2.939,3215.0,18.851,0.914,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659426605497226880,659426605497226880,0.4,3.201,3071.8,18.182,1.073,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661260144217277568,661260144217277568,24.02,2.661,3365.3,15.737,12.544,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664499954009909760,664499954009909760,1.35,2.9,3239.5,17.541,1.016,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664497209527231872,664497209527231872,9.37,1.097,5035.0,12.168,0.94,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659452272221698432,659452272221698432,18.32,1.137,4941.4,12.309,0.966,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664324684984105728,664324684984105728,8.44,0.762,6003.1,10.658,1.037,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664758858935278720,664758858935278720,4.29,3.088,3122.4,17.306,1.082,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661263408392412928,661263408392412928,19.77,2.547,3419.7,15.937,0.965,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659427464490677632,659427464490677632,21.15,2.733,3330.4,16.718,0.992,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661260212936751616,661260212936751616,1.08,3.035,3154.6,17.677,0.944,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664316614743007360,664316614743007360,33.72,2.756,3319.0,16.131,0.98,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661283199601699328,661283199601699328,13.98,1.628,4159.2,13.639,0.989,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664316644805338624,664316644805338624,0.81,3.082,3125.5,18.415,1.112,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664518856162322304,664518856162322304,1.16,3.013,3168.6,18.274,1.011,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664344274332354304,664344274332354304,0.97,2.702,3345.8,16.29,1.048,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661257154920147072,661257154920147072,18.21,2.203,3621.1,15.061,0.984,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
664316546023530368,664316546023530368,1.7,2.951,3207.9,17.47,1.041,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658475424859524992,658475424859524992,15.21,2.632,3379.2,16.391,0.903,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665203233431193344,665203233431193344,0.58,3.159,3086.4,18.4,1.01,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659440138937561344,659440138937561344,1.27,2.986,3185.9,18.37,0.978,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664520294975172608,664520294975172608,0.77,3.187,3075.9,17.251,1.051,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659698219229186688,659698219229186688,24.2,2.716,3339.1,15.864,1.062,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664343415338898944,664343415338898944,12.07,1.622,4166.2,13.398,1.764,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
657769675833233408,657769675833233408,4.95,1.986,3797.6,14.62,1.259,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659680072990872704,659680072990872704,2.7,2.836,3276.1,16.548,1.051,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659284390540626816,659284390540626816,18.66,2.214,3613.4,15.059,1.134,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661258872906952320,661258872906952320,9.58,1.119,4982.0,12.113,0.925,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661289105178505344,661289105178505344,2.21,0.647,6319.5,9.187,0.845,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661282100090072576,661282100090072576,1.96,2.73,3331.7,15.859,10.822,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661262652478166528,661262652478166528,2.39,2.943,3212.8,17.346,0.961,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664323761568567808,664323761568567808,13.48,1.701,4078.2,13.827,0.986,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664495457180572288,664495457180572288,3.68,2.608,3390.7,15.919,1.042,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661282031370596608,661282031370596608,12.63,1.485,4334.0,13.319,0.932,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661313363154337280,661313367453547904,17.67,2.862,3261.1,17.064,1.004,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664349874969575680,664349874969575680,19.54,2.247,3590.2,15.273,0.958,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661313569312788096,661313569312788096,1.01,3.086,3124.2,18.49,0.954,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661313504890920448,661313504890920448,4.33,2.474,3455.7,14.948,1.994,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664444914005442304,664444914005442304,13.85,1.69,4089.6,13.751,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659439078082230016,659439078082230016,4.71,0.699,6186.3,10.118,0.917,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661207024061875456,661207024061875456,5.52,0.732,6090.9,10.448,0.927,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664769059480885632,664769059480885632,1.48,2.896,3241.9,17.999,1.015,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661270245980335104,661270245980335104,0.13,2.882,3249.6,18.992,1.066,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664320497393421952,664320497393421952,17.37,2.177,3640.2,15.051,1.037,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
664344824088164352,664344824088164352,8.25,0.871,5665.8,11.141,1.28,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661312267940341632,661312267940341632,0.8,2.68,3356.4,15.89,2.098,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661257704675956480,661257704675956480,17.88,2.385,3503.8,15.638,0.987,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661258937329286400,661258937329286400,0.92,2.951,3207.7,18.06,1.027,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661259040408504064,661259040408504064,1.84,2.809,3291.0,18.261,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664329735865645568,664329740163037440,15.94,2.124,3680.8,14.41,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661313917207778304,661313917207778304,20.02,2.31,3549.1,15.513,0.922,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664506143059189888,664506143059189888,20.03,2.291,3561.3,15.431,1.03,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661259384005904256,661259384005904256,0.55,3.195,3073.1,18.31,1.046,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659685231248166784,659685231248166784,16.42,2.807,3292.2,16.636,1.011,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659674197475355392,659674197475355392,1.16,3.397,,19.026,1.067,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659479656933168128,659479656933168128,0.74,3.098,3116.5,18.0,0.974,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665212510560536960,665212510560536960,36.7,2.8,3296.1,16.844,0.997,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664506173122311936,664506173122311936,9.1,1.0,5287.3,11.72,0.877,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661315837054947840,661315837054947840,12.4,1.129,4959.5,12.277,0.987,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664508616960346752,664508616960346752,0.42,3.05,3145.6,17.38,1.028,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664329946321463168,664329946321463168,25.08,2.499,3443.3,16.073,1.067,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
602097141511554944,602097141511554944,20.57,2.293,3559.9,15.478,1.006,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659674614089017984,659674614089017984,19.38,2.221,3608.3,15.222,1.007,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661268940310277888,661268940310277888,3.94,0.772,5973.5,10.331,0.976,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659685540485811072,659685540485811072,0.81,3.283,,18.168,0.987,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664444639127529728,664444639127529728,4.74,2.774,3309.6,16.38,1.061,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664505898245002496,664505898245002496,0.51,3.004,3174.3,18.833,0.958,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659441242745739648,659441242745739648,14.04,3.001,3176.0,17.244,1.066,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661269043386545536,661269043386545536,11.01,1.091,5050.4,11.373,0.978,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661313023854578560,661313023854578560,13.36,1.267,4674.4,12.301,4.022,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664326922664482944,664326922664482944,7.05,0.813,5847.3,10.144,1.418,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659380666527013248,659380666527013248,0.56,2.868,3257.3,17.455,0.985,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659689109602230272,659689109602230272,1.04,2.953,3206.5,17.823,1.002,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664319329162317568,664319329162317568,1.18,2.988,3184.6,16.71,1.11,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661265229458645120,661265229458645120,9.11,2.712,3340.8,16.512,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664502084313453568,664502084313453568,10.17,1.215,4774.0,11.832,14.596,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661314466963687808,661314466963687808,3.88,2.71,3342.0,16.549,2.274,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659687498990893056,659687498990893056,6.68,0.754,6026.2,10.582,0.941,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665149662302408576,665149662302408576,0.69,3.182,3077.6,18.832,1.06,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
666136443926034432,666136443926034432,1.73,3.08,3126.8,17.323,1.043,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659487039980639872,659487039980639872,0.96,3.094,3118.9,18.172,1.03,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661270486498500352,661270486498500352,15.9,1.906,3871.2,14.429,1.044,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
659373141744409984,659373141744409984,16.97,2.041,3749.2,14.735,1.043,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661314570042801280,661314570042801280,16.07,1.947,3833.1,14.481,1.001,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659436153207801344,659436153207801344,9.54,1.071,5099.5,12.044,0.893,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661265951013145344,661265951013145344,11.59,1.185,4834.6,12.356,0.96,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661204167906246784,661204167906246784,1.55,3.11,3111.2,18.242,0.957,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659684264879024128,659684264879024128,1.62,2.76,3316.8,18.156,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659485807326329600,659485807326329600,1.42,3.031,3157.1,17.051,1.185,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664325170317925120,664325170317925120,4.17,2.07,3724.9,14.618,1.15,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
661267561626466560,661267565922431232,1.6,3.02,3164.0,18.885,1.909,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664325857512593920,664325857512593920,17.35,2.089,3709.2,14.953,1.104,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664439416447387392,664439416447387392,12.68,2.987,3185.2,17.055,0.977,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661216885306765824,661216885306765824,1.34,2.888,3246.6,16.656,0.985,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664446700711823616,664446700711823616,21.14,2.705,3344.4,16.504,0.993,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664328709370869120,664328709370869120,5.09,2.867,3258.5,16.194,1.712,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661190290869387776,661190290869387776,15.33,2.66,3366.3,16.261,1.039,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661264439184662016,661264439184662016,5.87,0.75,6039.0,10.519,0.825,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661209566682500736,661209566682500736,15.98,1.996,3788.9,14.628,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661308935045711872,661308935045711872,1.46,2.88,3250.8,17.584,1.0,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661314638762274176,661314638762274176,10.32,1.172,4864.5,12.441,0.918,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661296290661998208,661296290661998208,1.68,2.877,3253.0,16.857,1.314,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661271238116475648,661271238116475648,8.93,0.966,5384.0,11.624,0.84,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664453778817920256,664453778817920256,1.83,2.28,3568.2,15.087,1.02,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
661216747867811328,661216747867811328,2.34,2.73,3331.8,17.244,1.055,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
661216743570426240,661216743570426240,3.14,0.677,6244.7,10.115,0.893,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664446666352164224,664446666352164224,0.9,2.669,3361.6,16.222,1.003,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664325616994522880,664325616994522880,9.1,2.626,3382.1,16.383,0.974,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661264679702825344,661264679702825344,14.24,2.717,3338.7,16.791,1.026,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661267325402674048,661267325402674048,1.27,2.843,3272.2,17.283,1.078,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664327433763175424,664327438061177344,3.46,0.645,6324.0,9.995,0.775,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658482051992944512,658482051992944512,0.64,3.007,3171.9,19.436,1.043,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659493121654362880,659493121654362880,0.66,3.156,3087.5,18.819,1.067,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661206577385260800,661206577385260800,22.53,0.564,,9.382,0.815,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
657994143708820736,657994143708820736,0.91,2.984,3186.7,18.222,0.952,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661294710114141696,661294710114141696,10.81,1.23,4744.5,12.014,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661294705815866240,661294705815866240,10.73,1.207,4790.3,12.563,1.034,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658506344327926784,658506344327926784,1.19,3.003,3174.7,18.187,0.955,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661311752544249088,661311752544249088,2.99,0.676,6248.1,10.165,1.094,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661216404270424832,661216404270424832,14.24,1.771,4003.9,13.79,2.761,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664328915529295232,664328915529295232,1.18,0.588,6437.6,9.572,0.781,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664441615470632064,664441615470632064,0.87,3.014,3168.0,18.312,0.918,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661190015991474688,661190015991474688,0.19,0.819,5827.4,10.03,0.889,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661189260077235072,661189260077235072,19.01,2.381,3506.5,14.631,1.596,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661215751435494144,661215751435494144,18.1,2.752,3320.9,16.962,1.05,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661296565539900544,661296565539900544,17.78,2.691,3351.0,16.573,1.071,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661321304551503616,661321304551503616,1.38,2.851,3268.1,16.282,1.064,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661186202060520704,661186202060520704,0.42,2.823,3283.8,18.384,1.007,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661219290488437632,661219290488437632,2.62,2.813,3289.2,16.804,0.939,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661310923612365312,661310923612365312,10.44,1.052,5148.7,11.833,13.705,True,True,True,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661190153430426880,661190153430426880,4.68,1.296,4622.5,12.306,0.961,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661216369910684544,661216369910684544,7.79,0.941,5455.2,10.805,1.569,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664423297433229312,664423297433229312,0.83,3.213,3068.6,18.186,1.061,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661295324291154816,661295324291154816,7.95,0.997,5295.0,11.791,0.87,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659388466187693440,659388466187693440,12.18,1.408,4441.5,13.044,0.978,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664442233945917440,664442233945917440,19.26,2.241,3594.7,14.658,1.184,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664429585265395328,664429585265395328,0.26,2.674,3359.3,18.967,1.065,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
609424699316025344,609424699316025344,17.47,2.57,3408.6,16.182,1.035,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661189706753828608,661189706753828608,1.96,2.734,3329.5,15.778,1.277,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661325255921404288,661325255921404288,0.79,2.741,3326.5,15.727,6.703,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661295672186702336,661295672186702336,2.12,2.833,3277.7,15.91,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661295461730107392,661295461730107392,3.89,0.645,6322.5,9.767,2.865,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661298897704486912,661298897704486912,0.35,2.984,3187.3,18.416,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661325187202016512,661325187202016512,0.84,2.739,3327.6,16.071,1.22,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661310756111835392,661310756111835392,11.6,1.316,4587.6,12.837,0.934,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661298833282624000,661298833282624000,21.44,2.205,3619.4,15.173,1.062,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661186683096853248,661186683096853248,12.68,1.507,4304.9,13.324,1.022,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661325393360354688,661325393360354688,1.21,3.023,3162.0,16.749,1.078,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661219840244243200,661219840244243200,11.93,1.611,4178.3,13.385,3.809,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661318624491908480,661318624491908480,10.16,1.314,4591.5,12.331,5.854,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
664456733755404928,664456733755404928,5.32,2.788,3302.1,16.796,1.007,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664456626379853696,664456626379853696,0.6,2.962,3200.3,18.387,0.934,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659488349947010176,659488349947010176,1.58,2.891,3244.4,17.266,1.045,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661310790468510336,661310790473154560,6.9,0.746,6051.5,9.996,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664423336089829632,664423336090370304,11.9,1.484,4335.0,12.8,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659462855021155840,659462855021155840,21.92,2.485,3450.3,16.064,1.073,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659488826687020672,659488826687020672,0.78,2.871,3255.8,18.59,0.976,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659413750659083776,659413750659083776,1.05,2.957,3203.8,18.621,1.04,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661186373859208832,661186373859208832,2.81,2.48,3452.9,15.106,1.243,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661211147230556160,661211147230556160,14.59,1.754,4021.5,13.963,0.935,True,False,True,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659388947224025856,659388947224025856,16.51,2.014,3773.0,14.666,1.017,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661419259867455488,661419264165477504,2.56,0.663,6281.1,9.961,1.013,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664455118847781760,664455118847781760,14.7,1.848,3927.0,14.19,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661243273585807872,661243273585807872,6.39,0.75,6040.5,10.545,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661243307945543936,661243307945543936,1.78,0.621,6376.0,9.747,1.086,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661297493252924416,661297493252924416,7.24,0.559,,9.279,0.891,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661211727047722752,661211727047722752,10.81,1.251,4703.5,12.561,1.047,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664425054076741120,664425054076741120,22.93,2.402,3494.6,15.656,1.039,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661212933936844416,661212933936844416,7.85,0.83,5793.6,11.01,1.072,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661294052980833792,661294052980833792,11.83,1.308,4600.6,12.856,1.052,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661185755383916160,661185755383916160,17.07,2.119,3684.7,14.959,1.053,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664428833647956480,664428833647956480,8.13,1.084,5066.6,11.376,5.068,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661185789743653888,661185789743653888,5.5,2.103,3698.1,14.17,1.768,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661320067600915328,661320067600915328,16.93,2.545,3420.8,16.026,0.97,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659467871542951552,659467871542951552,24.82,2.446,3470.4,15.918,1.109,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661297458893183232,661297458893183232,15.9,2.045,3745.8,14.406,1.269,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661317250102374528,661317250102374528,8.46,0.929,5491.4,11.427,1.019,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664422683254834304,664422683254834304,9.14,0.91,5549.1,11.34,1.048,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661293812462666240,661293812462666240,9.11,1.061,5124.3,11.963,0.852,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659490510313883264,659490510313883264,9.83,0.945,5444.3,11.446,1.514,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659464122035016320,659464122035016320,8.69,2.943,3212.9,17.497,0.981,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664451609857973376,664451609857973376,0.8,3.093,3119.7,18.034,1.036,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665129291274350976,665129291274749696,9.25,0.93,5488.2,11.535,1.069,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659370461684793216,659370461684793216,1.33,2.772,3310.8,16.381,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664429005446645376,664429005446645376,15.81,1.894,3882.5,14.373,0.96,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661303471844671104,661303471844671104,19.76,2.731,3331.8,16.542,1.009,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
660996020906770560,660996020906770560,13.42,1.603,4187.7,13.641,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661243647244894464,661243647244894464,0.28,3.06,3139.3,17.799,1.922,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661200083392683648,661200083396357248,6.03,0.796,5899.7,10.45,7.643,True,True,True,False,3,True,False,False,2021ApJ...921..167R,Praesepe
661292511090872960,661292511090872960,8.28,0.872,5663.1,11.173,1.079,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664436770747504128,664436770747504128,4.23,1.918,3860.3,13.522,2.386,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659489518178180864,659489518178180864,10.78,1.243,4719.0,12.627,0.957,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661214136527890944,661214136527890944,3.43,0.566,6468.9,9.457,1.014,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658399588621005312,658399588621005312,1.84,3.138,3096.2,18.231,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664436770747502208,664436770747502208,18.49,2.31,3549.0,15.169,4.41,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660998975844267264,660998975844267264,8.89,0.908,5553.0,11.265,1.578,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664438248216250880,664438248216250880,7.4,2.617,3386.6,15.965,1.096,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661293537585522816,661293537585522816,7.24,0.91,5548.7,10.826,8.293,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661319483485360000,661319483485360000,7.92,0.815,5838.9,10.869,1.06,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661319620924311296,661319620924311296,26.33,2.465,3460.8,15.951,1.07,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661198915163689472,661198915163689472,1.18,2.828,3280.8,16.008,4.45,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659372518973185536,659372518973185536,0.95,3.107,3111.8,18.787,1.001,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661242861268936704,661242895630246016,3.93,0.681,6234.7,10.176,0.964,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660992344414836992,660992344414836992,1.4,3.013,3168.7,17.742,1.031,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661238635021126656,661238635021126656,16.33,2.126,3679.4,14.894,1.029,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661418405170762368,661418405170762368,20.43,2.645,3373.0,16.553,1.118,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665141141087298688,665141141087298688,1.89,2.752,3321.0,18.493,0.986,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661194856416193024,661194856416193024,0.73,3.003,3174.3,18.774,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661319547906688896,661319547906688896,9.14,1.038,5185.3,11.87,0.986,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659477217391773696,659477217391773696,12.63,1.714,4063.8,13.913,1.077,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660996295784743680,660996295785836416,2.09,2.817,3286.6,17.312,1.017,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659414785747258880,659414785747258880,0.42,3.003,3175.2,16.755,1.069,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661300993647979776,661300993647979776,9.06,1.047,5161.2,11.97,0.918,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664437561021480192,664437561021480192,0.23,3.026,3160.8,18.398,0.975,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
666127888351163136,666127888351163136,0.67,3.281,,18.37,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661421939927520384,661421939927520384,0.94,2.97,3195.3,18.184,1.055,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661239631450927488,661239631450927488,0.29,2.997,3179.1,18.74,1.173,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
660996330144479616,660996330144479616,2.89,2.814,3288.3,16.981,0.981,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659489999214441216,659489999214441216,12.41,1.611,4178.2,13.211,12.969,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661201389064841088,661201389066412928,0.25,3.254,3065.6,18.356,0.932,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659463610935469440,659463610935469440,9.25,1.188,4829.7,11.706,3.807,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
665356129970723072,665356129970723072,2.19,3.248,3065.2,18.642,0.99,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659364448730632448,659364448730632448,1.31,2.973,3194.0,17.527,1.082,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
664437286143573760,664437286143573760,9.55,1.089,5055.5,12.084,0.891,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659409764929410048,659409764929410048,1.23,3.048,3146.3,18.071,1.019,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660999491240341888,660999491240341888,12.47,2.823,3283.3,16.886,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661202282418030080,661202282418030080,0.69,3.146,3092.5,18.334,1.038,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659477767146049664,659477767146049664,0.42,3.583,,19.714,1.882,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664437320503310336,664437320503310336,15.13,1.896,3880.7,14.402,1.142,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658600455651464704,658600459948416256,0.87,2.529,3428.7,15.787,1.174,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661195303092794624,661195303092794624,0.29,3.045,3148.1,18.365,0.977,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661239390935361024,661239390935361024,25.34,2.739,3327.2,16.627,0.978,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661239390935360512,661239390935360512,10.08,1.112,4999.2,12.17,0.961,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661194345316420736,661194345320058880,9.2,0.834,5782.9,10.328,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665178391340402816,665178391340402816,6.7,3.251,3065.3,18.365,0.998,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658423610374223872,658423610374223872,26.34,2.252,3586.7,16.567,0.986,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658602070559194496,658602070559194496,2.17,3.033,3155.8,17.959,1.073,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661306319407420160,661306319407420160,3.21,0.892,5602.1,10.52,2.337,False,True,False,False,3,True,False,False,2021ApJ...921..167R,Praesepe
661401431460014976,661401431460014976,13.48,1.454,4375.6,13.193,1.049,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661244270018200192,661244270018200192,3.0,0.663,6280.8,9.987,0.943,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661200663212002304,661200663212002304,5.25,3.117,3106.6,18.174,0.977,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661302887731820416,661302887731820416,9.4,0.911,5546.3,11.314,2.319,True,True,True,False,2,True,False,False,2021ApJ...921..167R,Praesepe
659415129344636544,659415129344636544,9.25,2.421,3483.9,15.52,1.026,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661401431460014720,661401431460014720,10.07,2.685,3354.2,15.698,1.075,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661006019590629760,661006019590629760,1.29,3.036,3153.8,16.868,1.169,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664431548067327616,664431548067327616,18.2,2.23,3602.1,15.145,0.999,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661244647975316736,661244647975316736,24.3,2.507,3439.1,15.463,1.041,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
nan,661244751054528768,3.19,,,13.869,,True,False,True,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661005538554352000,661005538554352000,28.87,2.459,3463.7,15.28,1.434,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664477968073854720,664477968073854720,1.52,2.856,3264.4,16.016,1.005,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658587467670294784,658587467670294784,1.42,3.073,3132.2,17.973,0.925,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661414213282680960,661414213282680960,13.42,1.657,4126.5,13.734,0.991,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661194310958749696,661194310958749696,20.16,2.47,3457.9,15.784,1.191,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664481743348692352,664481743348692352,0.46,3.383,,18.716,1.003,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664461578478588672,664461578478588672,14.91,2.893,3242.9,17.062,1.021,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658436014239681536,658436014239681536,1.34,3.116,3106.6,17.286,1.036,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661195784129129984,661195784129129984,5.43,3.047,3147.1,17.386,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
664478620908806784,664478620908806784,12.3,1.392,4465.8,13.043,2.179,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661195788427497472,661195788427497472,0.86,3.03,3158.3,18.117,1.025,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661251966599576576,661251966599576576,11.74,1.421,4423.3,13.146,1.009,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661004713920630656,661004713920630656,3.13,2.903,3237.6,17.066,0.969,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661251210685333120,661251210685333120,18.32,2.146,3663.8,15.021,1.011,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664431204469943808,664431204469943808,22.41,2.375,3509.7,15.728,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661004400386393984,661004400386393984,10.73,1.241,4722.8,12.649,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661427063824818816,661427063824818816,15.25,2.003,3782.3,13.9,2.981,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659411796450014464,659411796450014464,2.09,2.17,3645.6,14.856,0.963,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
661417305659127296,661417305659127296,1.4,2.65,3370.7,15.362,1.417,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661195955927826944,661195955927826944,0.57,2.771,3311.4,18.144,0.99,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
661401122222444288,661401122222444288,6.78,0.758,6014.9,10.58,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661402084295115904,661402084295115904,4.31,2.821,3284.5,16.831,1.017,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658615440793299712,658615440793299712,21.16,2.785,3304.0,16.536,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661397308291492608,661397308291492608,1.64,3.133,3098.8,17.846,1.032,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661247671632285312,661247671632285312,3.53,0.616,6385.7,9.723,1.036,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661224547528488064,661224547528488064,19.76,2.257,3583.4,15.093,1.368,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661301444622810368,661301444622810368,7.2,0.794,5904.9,10.786,3.216,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661254303061774976,661254303061774976,1.23,2.972,3194.6,18.005,1.051,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661402015575639680,661402015575639680,1.02,2.559,3414.4,15.738,1.608,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
660981619879849728,660981619879849728,0.86,2.979,3190.8,18.375,1.022,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660995230632845184,660995230632845184,2.42,1.251,4704.2,12.516,1.106,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659472235229782912,659472235229782912,3.99,0.708,6162.1,10.263,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661416274866976384,661416274866976384,1.25,2.931,3220.2,17.604,0.945,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661253993824132480,661253993824132480,1.2,2.657,3367.4,19.871,1.069,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661247602912908032,661247602912908032,4.38,2.934,3218.5,17.66,1.001,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665367816577966592,665367816577966592,5.87,2.889,3245.4,16.93,3.877,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661401225301656192,661401225301656192,9.16,0.946,5442.7,11.506,1.003,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660981349298550272,660981349298550272,8.59,2.575,3406.3,15.955,1.048,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661008527851529728,661008527851529728,13.57,1.6,4191.1,13.623,1.024,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664461853356491264,664461853356491264,6.16,2.932,3219.2,17.14,1.041,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665337717447180800,665337717447180800,16.2,2.691,3351.2,16.028,1.035,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661001243587055616,661001243587055616,1.09,2.713,3340.7,16.166,1.009,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661424143247274624,661424143247274624,20.72,2.858,3263.9,17.138,0.978,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661246675199973504,661246675199973504,13.42,1.434,4404.8,13.145,1.019,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664458791043242368,664458791043242368,0.52,3.207,3069.8,18.564,0.963,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658607950370340608,658607950370340608,15.73,1.954,3826.1,14.508,1.073,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661221828810801408,661221828810801408,10.74,1.283,4644.6,12.758,1.045,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661253272269624576,661253272269624576,1.89,2.604,3392.7,15.973,0.952,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664464808293984000,664464808293984000,1.06,0.579,6451.4,9.529,0.913,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661396140060387456,661396140060387456,2.32,2.764,3314.6,17.452,0.977,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661429292911672320,661429292911672320,0.21,3.169,3082.3,18.58,0.971,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664459031561436544,664459031561436544,0.86,3.065,3136.4,17.913,1.058,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664942404361149568,664942408657811968,0.53,3.293,,18.125,1.07,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661402423595631232,661402423595631232,9.34,1.082,5072.6,12.1,5.923,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661424074527577600,661424074528836480,5.42,0.727,6107.6,10.354,1.158,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661222073627319296,661222073627319296,16.33,2.017,3770.0,14.725,1.049,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664463502623929088,664463502623929088,7.38,2.845,3271.1,16.841,1.053,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661221760091324544,661221764391246080,5.1,0.674,6251.8,10.045,0.938,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661430705957076096,661430705957076096,0.33,3.037,3153.4,18.332,0.954,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661234473194513664,661234473194513664,11.21,1.473,4349.7,13.22,3.234,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661220080762501120,661220080762501120,13.66,1.835,3939.4,13.811,2.418,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661404317678099456,661404317678099456,19.63,2.716,3339.3,15.743,1.215,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661253027453650432,661253027453650432,19.13,2.253,3586.0,15.247,0.991,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661234679353175296,661234679353175296,0.59,3.069,3133.4,18.204,1.019,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661429675164926464,661429675164926464,22.18,2.365,3515.7,15.632,1.031,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661422837576998784,661422837576998784,9.54,1.028,5210.1,11.817,1.266,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661253753305952000,661253753305952000,1.34,2.923,3225.4,17.154,3.808,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659393929386140288,659393929386140288,15.25,1.897,3879.5,14.334,1.016,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661220974115692416,661220974115692416,0.36,2.901,3238.5,17.938,0.985,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661249595777725568,661249595777725568,1.23,2.902,3238.2,17.609,1.027,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664460685125455360,664460685125455360,1.08,3.095,3117.9,18.178,0.973,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661220969817342848,661220969817342848,4.12,0.909,5550.3,11.227,1.235,True,True,True,False,2,True,False,False,2021ApJ...921..167R,Praesepe
661249694558990848,661249694558990848,24.61,2.946,3211.2,18.818,0.979,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661253478428045568,661253478428045568,8.81,0.829,5796.6,10.896,1.178,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
657708824736752896,657708824736752896,17.67,2.084,3713.8,14.679,1.031,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661410360695218048,661410360695218048,11.37,1.332,4559.7,12.857,1.084,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661347727189029504,661347727189029504,16.6,2.256,3584.1,15.23,1.172,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661233584139655040,661233584139655040,21.0,2.834,3277.3,17.101,1.022,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661235263468787328,661235263468787328,0.8,3.098,3116.8,17.935,1.232,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661250145533531008,661250145533531008,0.68,3.342,,19.522,1.016,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660975847444352512,660975847444352512,0.27,3.277,,19.048,1.067,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665190039291682560,665190039291682560,25.79,2.787,3302.8,16.825,1.001,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660990484692472448,660990484692472448,0.64,2.761,3315.9,19.251,0.992,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660983891919259776,660983891919259776,1.06,3.007,3172.4,17.764,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661222279785743616,661222279785743616,7.87,1.053,5146.4,11.926,1.296,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661034155919816960,661034155919816960,12.52,1.466,4360.2,13.247,0.986,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660976676374207616,660976676374207616,3.15,2.825,3282.4,17.412,1.028,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661222279785744512,661222279785744512,10.7,1.498,4317.1,13.015,3.591,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661222962682863616,661222962682863616,1.76,2.926,3223.6,18.674,1.08,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661350750845994240,661350750845994240,21.76,2.308,3550.0,15.454,0.974,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661344188136057984,661344188136057984,2.68,0.622,6374.3,9.778,0.814,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661348517463001216,661348517463001216,17.27,2.612,3388.7,16.252,0.963,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661409609077800960,661409609077800960,12.76,1.648,4136.7,13.685,1.021,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658641996575437440,658642000872094464,19.38,2.799,3296.3,16.643,0.952,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659419905348245888,659419905348245888,24.61,2.72,3336.9,16.673,0.982,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661453688325924736,661453692623304704,9.86,1.131,4955.3,12.155,1.607,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661026738512909440,661026738512909440,24.61,2.516,3434.9,16.121,1.003,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661031480156796544,661031480156796544,11.97,1.417,4428.4,13.085,1.024,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664974015320042752,664974015320042752,0.18,3.076,3129.8,18.753,0.951,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661406546764571392,661406546764571392,3.9,2.851,3267.8,17.18,1.023,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660983750184396672,660983750184396672,2.62,3.076,3129.7,18.14,0.98,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661229976367125504,661229976367125504,0.48,3.006,3173.3,17.502,1.015,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658530396144737152,658530400441951744,18.31,2.741,3326.5,16.828,1.045,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661228739416624384,661228739416624384,1.18,3.135,3097.4,18.166,1.043,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661404764354696448,661404764354696448,0.59,2.969,3196.5,17.793,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661028284701128576,661028284701128576,1.22,3.081,3126.2,17.651,0.942,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661235439565517568,661235439565517568,18.75,2.764,3314.8,16.979,1.051,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660928259206807808,660928259206807808,18.38,2.202,3621.6,15.11,1.031,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661229564050262528,661229564050262528,9.67,0.809,5859.0,10.848,4.741,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
660921868295373312,660921868295373312,0.87,3.191,3074.7,19.026,0.983,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661331028356266752,661331028356266752,1.28,2.701,3346.1,15.808,1.172,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661408818803811200,661408818803811200,12.58,1.572,4224.5,13.472,0.918,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661358241268943616,661358241268943616,1.69,2.974,3193.3,17.339,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660924582714941184,660924582714941184,0.56,3.211,3069.8,19.193,0.997,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661229701489213824,661229701489213824,2.25,2.938,3215.8,17.378,0.997,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661029727808613760,661029727808613760,9.85,1.027,5212.6,11.919,1.495,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661235989321322240,661235989321322240,0.41,0.599,6418.5,9.672,0.859,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661235985023722496,661235985023722496,2.07,2.978,3190.6,18.105,0.97,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661040070091376512,661040070091376512,13.72,1.851,3923.9,14.027,2.736,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661028662658249344,661028662658249344,8.66,0.938,5463.8,11.436,1.47,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661331131435476608,661331131435476608,10.42,1.194,4815.9,11.825,1.488,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661329958907430272,661329963205560960,0.48,0.588,6437.5,9.584,1.814,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660986331460669312,660986331460669312,9.75,0.879,5642.1,10.613,2.129,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661463446491712384,661463446491712384,0.52,3.065,3136.0,18.157,0.978,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660986297100929792,660986297100929792,12.66,2.251,3587.7,15.108,1.333,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
609661300474220416,609661300474220416,11.69,1.285,4640.8,12.745,1.123,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661356488922418944,661356488922418944,24.22,2.648,3371.7,16.332,0.98,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661438982357836544,661438982357836544,0.5,3.106,3113.2,18.192,0.993,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661353224747228544,661353224747228544,3.96,2.598,3395.2,15.829,1.276,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
658516136854011264,658516136854011264,20.29,0.606,6404.9,8.664,0.894,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
690626828483758208,690626828483758208,29.43,1.329,4565.2,13.295,1.097,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661458915302263296,661458915303531136,1.39,2.919,3227.8,17.412,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661407375694800000,661407375694800000,6.45,2.811,3290.4,16.701,1.073,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661438913637806208,661438913637806208,8.89,0.896,5589.3,11.26,1.164,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661353770206306560,661353770206306560,0.98,3.134,3097.8,18.137,1.047,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
661029384212747392,661029384212747392,9.85,1.036,5189.0,11.905,1.495,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664976218639479296,664976218639479296,31.3,3.298,,17.307,1.011,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661231625634645504,661231625634645504,16.07,1.978,3804.7,14.577,1.107,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661010069743524480,661010069743524480,0.77,3.173,3080.8,18.484,1.016,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661043746583366272,661043746584485632,4.73,0.804,5873.7,9.78,3.563,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661043506065199488,661043506065199488,8.22,2.807,3291.9,16.614,0.966,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661351850357695616,661351850357695616,12.45,1.467,4358.9,13.235,1.594,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661015915195312512,661015915195312512,4.87,0.679,6239.7,9.442,2.859,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661036840275967872,661036840275967872,23.1,2.464,3461.3,15.714,1.069,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661036840275967744,661036840275967744,2.91,2.924,3224.5,16.537,1.045,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661333708415842304,661333708415842304,11.51,1.349,4533.1,12.935,1.021,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661137789187132288,661137789187132288,3.25,2.956,3204.6,16.321,1.013,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661333704119506944,661333704119506944,1.08,3.053,3143.8,19.102,1.056,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
661325908755275648,661325908755275648,9.1,0.938,5465.0,11.595,1.278,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660933310088402688,660933310088402688,0.4,3.046,3147.3,18.011,1.032,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661327248785037184,661327248785037184,2.12,2.993,3181.6,17.378,1.019,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660917921221670400,660917921221670400,22.58,2.484,3450.7,15.838,1.027,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661359061606102016,661359061606102016,2.6,3.239,3065.8,18.481,1.06,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658618155212680832,658618155212680832,1.42,3.017,3166.4,17.641,0.967,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661360268493494528,661360268493494528,10.86,1.441,4394.3,13.118,1.312,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661017216569202432,661017216569202432,6.2,2.902,3237.8,17.238,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661458365546507776,661458365546507776,8.86,1.032,5200.3,11.608,1.234,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661326011834490496,661326011834490496,22.8,2.623,3383.6,16.334,1.008,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661383731898310016,661383731898310016,0.99,3.133,3098.2,17.985,1.036,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661339790089527168,661339790089527168,6.38,0.766,5991.5,10.637,2.367,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661383770554619136,661383770554619136,7.24,2.907,3234.7,17.528,1.042,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661024024093555840,661024024093555840,21.0,2.734,3329.9,16.397,1.007,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664963024499946496,664963024499946496,11.21,0.862,5695.3,10.406,1.152,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660933073866203264,660933073866203264,21.45,2.37,3512.4,15.578,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661460083533415040,661460083533415040,16.51,1.922,3856.4,14.421,1.014,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661340614723243392,661340614723243392,19.02,2.846,3270.7,16.733,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660918127380096640,660918127380096640,13.13,1.618,4170.7,13.443,7.374,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
609169062862663168,609169062862663168,17.47,2.226,3604.7,15.263,1.962,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661338858079663488,661338858079663488,10.06,1.107,5011.6,12.087,1.473,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661355934869899648,661355934869899648,34.89,2.828,3280.5,16.761,1.216,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661133425500359040,661133425500359040,1.49,3.136,3097.2,17.445,2.799,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660957400560960256,660957400560960256,4.44,2.954,3205.4,17.302,1.008,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661011929465731456,661011929465731456,8.21,2.674,3359.3,15.721,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661136964553408896,661136964553408896,1.32,3.065,3136.6,17.638,1.034,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661386244455690752,661386244455690752,3.55,0.664,6276.7,10.009,1.652,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661459774295767936,661459774295767936,0.74,2.737,3328.5,16.328,1.02,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661459774295768960,661459774295768960,19.26,2.268,3576.3,15.335,1.013,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665276415377154688,665276415377154688,9.06,1.114,4995.0,12.067,1.409,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660913179577777152,660913179577777152,16.6,2.655,3368.3,16.259,0.996,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658630249840567680,658630249840567680,15.78,1.978,3804.3,14.42,1.888,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661018904492612224,661018904492612224,11.56,1.35,4531.6,13.045,1.093,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661018835773136512,661018835773136512,19.57,2.205,3619.7,15.192,0.997,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658645574283870720,658645574283870720,1.57,3.087,3122.7,17.323,1.974,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660957980380034688,660957980380034688,3.78,0.646,6320.2,9.984,1.179,True,False,True,False,2,True,True,False,2021ApJ...921..167R,Praesepe
658570601334852352,658570601334852352,0.17,3.51,,18.879,1.139,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658528265841052672,658528265841052672,0.61,3.266,,18.103,0.98,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661441494914973184,661441494914973184,18.66,2.108,3693.6,14.761,1.015,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658570974996041344,658570974996041344,34.1,2.747,3323.2,16.897,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661342710667273856,661342710667273856,13.66,1.643,4142.2,13.697,1.085,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660964405651410304,660964405651410304,0.94,3.013,3167.9,19.353,1.043,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660962863759344768,660962863759344768,10.51,1.173,4861.3,12.391,1.1,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661026012662301568,661026012662301568,0.35,3.144,3093.3,18.843,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661335288963844736,661335288963844736,11.69,1.366,4506.1,12.871,1.828,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661138712604101760,661138712604101760,0.29,3.21,3069.6,18.674,0.953,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661120162641349248,661120162641349248,18.65,2.471,3457.2,15.741,1.026,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661836284012503552,661836284012503552,0.57,3.143,3093.4,18.336,1.028,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660970766499157504,660970766499157504,0.31,3.271,,18.484,2.378,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
nan,661337728506443264,1.35,,,17.154,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
665059403566191872,665059403566191872,15.29,2.729,3332.8,16.443,0.969,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661391535855469312,661391535855469312,1.38,3.007,3172.3,17.002,2.912,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
658628905514597376,658628905514597376,1.8,0.627,6362.8,9.82,1.077,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661838281173303808,661838281173303808,1.0,3.13,3099.9,17.668,1.019,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660958671871347584,660958671871347584,13.3,1.619,4168.7,13.644,12.113,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
660969666987531008,660969666987531008,15.18,1.91,3867.3,14.328,1.504,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660944717521395840,660944717521395840,11.09,1.078,5082.8,12.072,1.267,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661362055200029056,661362055200029056,14.17,1.724,4053.2,13.934,0.999,False,False,False,True,0,True,True,False,2021ApJ...921..167R,Praesepe
661845840315682176,661845840315682176,2.75,3.062,3137.8,17.554,0.953,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660966402812388480,660966402812388480,18.2,2.74,3327.4,16.016,,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
660134446170679040,660134446170679040,10.81,1.244,4716.5,12.626,0.995,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661365697332234112,661365697332234112,12.8,2.99,3183.0,17.216,1.192,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660160976185029120,660160976185029120,10.73,2.926,3223.1,16.813,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661391982532062848,661391982532062848,2.09,2.923,3225.0,17.344,1.015,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665309233224172800,665309233224172800,6.76,2.813,3288.5,16.745,1.063,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661337247468928768,661337247468928768,14.38,1.626,4161.3,13.575,1.013,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660965097142415872,660965097142415872,1.37,3.074,3130.5,17.674,0.957,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660966849487603840,660966849490060928,16.69,2.822,3283.9,16.683,0.94,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661142393392058752,661142393392058752,5.96,2.85,3268.0,16.842,1.153,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664914164952043008,664914164952043008,3.98,2.711,3341.2,16.189,0.972,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660966883848803072,660966883848803072,4.7,2.682,3355.6,16.148,0.977,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660939258619177984,660939258619177984,13.01,1.961,3820.0,13.731,1.095,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661116241335005056,661116241335005056,0.21,3.356,,18.812,1.0,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661148268907314432,661148268907314432,4.56,0.743,6060.5,10.34,6.383,True,True,True,False,3,True,False,False,2021ApJ...921..167R,Praesepe
665055623995028864,665055623995028864,25.02,2.639,3376.0,16.022,0.918,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661387992505550080,661387992505550080,14.88,1.699,4080.1,13.825,0.976,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661121949347800064,661121949347800064,20.03,2.767,3313.4,16.142,2.006,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661148024092780544,661148024092780544,26.11,0.781,5945.4,10.535,0.924,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661391157898332160,661391157898332160,11.14,1.258,4691.2,12.596,0.887,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658302110047850496,658302110047850496,0.5,3.052,3144.0,18.388,1.002,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664909835625008256,664909835625851392,22.48,2.355,3521.5,15.479,1.017,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660158674082552320,660158674082552320,6.77,2.226,3605.2,14.974,1.123,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661173317156579328,661173317156579328,0.96,2.872,3255.5,16.879,1.031,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
690241277859918336,690241277859918336,10.26,2.751,3321.2,16.353,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664895988650515968,664895988650515968,0.58,3.043,3149.3,18.33,1.029,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661766778557840000,661766778557840000,3.7,0.691,6206.5,10.246,1.768,False,True,False,False,2,True,False,False,2021ApJ...921..167R,Praesepe
658316094456944128,658316094456944128,0.47,3.248,3065.8,18.115,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665315482399889152,665315482399889152,1.61,3.252,3065.2,18.572,0.954,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661117134688210560,661117134688210560,26.57,2.917,3228.7,17.476,0.971,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661770729927747456,661770729927747456,19.26,3.092,3120.1,19.098,0.979,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661767293953914240,661767293953914240,10.8,0.989,5317.3,11.714,1.161,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661066664527946112,661066664529794688,1.8,2.932,3219.4,17.632,0.944,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661117272127169280,661117272127169280,0.46,3.1,3115.8,18.003,1.017,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661167613438661248,661167613438661248,7.91,0.904,5567.4,10.976,17.007,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661131393979861120,661131393979861120,0.88,3.265,,18.156,0.929,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660948123431659648,660948123431659648,5.78,2.894,3242.5,17.285,0.958,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660954067666386944,660954067666386944,2.3,0.581,6447.8,9.516,1.014,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661049862616788992,661049862616788992,12.48,1.526,4281.8,13.431,0.919,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
610086944617465088,610086944617465088,0.52,3.119,3105.6,18.831,0.911,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660950593036567296,660950593036567296,0.63,2.937,3216.4,18.396,1.026,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660953998946909952,660953998946909952,2.13,2.936,3217.2,17.491,1.017,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660141769090278784,660141769090278784,10.66,2.888,3246.4,19.786,0.981,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661173901272129152,661173901273142528,1.74,2.992,3181.6,17.071,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661061751085381248,661061751085381248,1.33,2.993,3181.1,17.206,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660196774736045184,660196774736045184,12.07,1.244,4717.4,12.574,4.731,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661768771422658688,661768771422658688,15.54,1.68,4100.4,13.647,2.495,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661768771422658816,661768771422658816,14.85,1.818,3956.2,14.132,1.006,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661167785238757376,661167785238757376,21.3,2.408,3491.0,15.639,1.018,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661170637096984960,661170637096984960,0.91,2.576,3406.0,15.362,1.768,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661068932271565696,661068932271565696,1.03,3.104,3112.8,17.085,1.012,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665004702861616256,665004702863485568,4.91,0.713,6148.1,10.41,1.405,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661049690818095488,661049690818095488,0.26,3.108,3111.4,18.462,1.066,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661779796602531712,661779796602531712,0.95,0.605,6407.0,9.726,1.06,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661048694385684224,661048694385684224,17.88,2.724,3335.1,16.668,1.039,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
658310704273685504,658310704273685504,0.93,3.09,3121.1,18.137,1.001,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660197019550544256,660197019550544256,1.83,3.055,3142.6,17.648,0.974,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661749048932896512,661749048932896512,15.1,2.592,3398.2,16.222,1.015,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661157236799076352,661157236799076352,11.3,2.67,3361.3,16.114,1.806,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661775265413200640,661775265413200640,17.67,2.401,3495.1,15.572,0.989,True,False,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661829588159547392,661829588159547392,4.66,2.977,3190.9,17.2,1.033,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661154522379748480,661154522379748480,1.19,3.068,3134.3,17.047,1.025,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664989722016905728,664989722016905728,15.18,2.774,3309.8,16.387,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661078896595610240,661078896595610240,21.45,2.503,3441.3,15.747,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661075490685321344,661075490685321344,19.63,2.374,3510.2,15.569,1.025,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
689340090641453440,689340090641453440,19.26,1.838,3937.3,14.099,1.133,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661072059007752320,661072059007752320,4.05,2.873,3255.0,16.763,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660066349465717504,660066349465717504,1.54,2.984,3186.8,17.103,1.062,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661775845232285312,661775845232285312,0.59,2.689,3352.0,18.612,1.004,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661052405236485376,661052405238360704,10.47,2.833,3277.5,16.593,1.298,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661150154396988032,661150154396988032,20.16,2.653,3369.5,16.219,1.071,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660088610279891584,660088610279891584,1.17,3.083,3125.4,17.927,0.965,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
664991817960938112,664991817960938112,1.59,2.974,3193.4,17.226,1.025,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661150124333238656,661150124333238656,15.81,1.914,3864.0,14.406,1.084,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
689346717774359936,689346717774359936,2.55,2.93,3220.6,19.766,1.007,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660089366194194176,660089366194194176,0.44,3.02,3164.2,18.461,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660194820527281792,660194820527281792,5.61,2.931,3220.5,17.126,1.047,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660193858454609024,660193858454609024,7.93,2.811,3290.2,16.137,2.427,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
660069235683735680,660069235683735680,1.76,3.045,3148.6,17.57,0.964,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661060479775918592,661060479775918592,0.43,3.086,3123.9,18.088,1.021,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661152735673342976,661152735673342976,0.36,3.159,3086.6,17.418,0.958,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660295357121694080,660295357121694080,14.52,1.328,4566.2,12.872,0.913,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660118473188717824,660118473188717824,11.6,1.341,4545.9,12.839,1.035,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661061098251203968,661061098251203968,30.95,2.77,3311.8,16.668,0.953,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661059895660363008,661059895660363008,19.76,2.538,3423.9,16.426,0.975,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661105525392825856,661105525392825856,7.71,2.795,3298.3,16.7,1.011,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661061231393869056,661061231393869056,1.66,3.012,3169.3,17.774,1.021,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661098550366013696,661098550366013696,37.04,2.855,3265.5,16.978,0.994,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661111538347104512,661111538347104512,6.09,0.755,6024.2,10.591,1.053,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660302744465435904,660302744465435904,1.24,3.017,3166.2,17.645,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660098888137931008,660098888137931008,1.18,3.219,3068.1,19.142,1.056,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660297796663113344,660297796663113344,1.61,2.991,3182.8,17.49,1.094,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660302538307005312,660302538307005312,1.75,2.94,3214.6,18.479,1.035,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660114418739656576,660114418739656576,8.3,2.536,3425.1,16.005,0.963,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661079652509975936,661079652509975936,9.54,2.925,3223.7,17.081,0.958,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660328239391298176,660328239391298176,7.12,2.278,3569.7,15.022,1.444,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
660298621296880256,660298621296880256,5.85,2.759,3317.4,16.337,1.164,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660225160176260992,660225160177145600,1.2,2.96,3201.9,16.701,1.071,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661491793275861504,661491793275861504,29.43,3.024,3161.9,19.07,1.042,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660327960217390848,660327960217390848,1.49,2.922,3225.7,17.376,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660327685339473152,660327685339473152,1.88,2.92,3226.9,17.435,1.049,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661485337940766208,661485337940766208,0.3,3.041,3151.0,17.591,1.118,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661591475172494464,661591475172494464,2.25,3.034,3155.8,17.711,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661490693763838976,661490693763838976,1.63,2.952,3207.0,17.437,0.994,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660225916090501376,660225916090501376,2.96,0.856,5713.6,10.25,0.937,False,False,False,False,2,True,False,False,2021ApJ...921..167R,Praesepe
661091609698913024,661091609698913024,16.07,2.575,3406.4,16.133,1.107,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661492274311844352,661492274311844352,1.93,2.934,3218.6,17.348,1.004,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661974788117516800,661974788117516800,1.4,3.048,3146.2,18.447,0.94,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
689130461877120256,689130461877120256,17.84,2.189,3631.3,14.96,1.025,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660230348496832128,660230348496832128,21.3,2.452,3467.6,15.836,1.027,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661488052360088704,661488052360088704,13.01,2.74,3326.9,16.542,0.982,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
689132145504296064,689132145504296064,2.1,2.938,3215.7,17.303,0.993,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660309646476713216,660309646476713216,0.69,3.164,3084.2,18.66,0.922,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661486158278348160,661486158278348160,0.79,2.984,3187.2,18.912,1.053,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659887915048535680,659887915048535680,1.13,3.008,3171.3,17.324,0.945,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658276035297795328,658276035297795328,5.96,2.223,3606.8,14.879,1.892,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661573608108602752,661573608108602752,18.89,2.195,3627.3,15.136,1.071,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661598175321463936,661598175321463936,18.0,2.209,3617.3,15.165,1.068,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
689077955900917248,689077960197585664,17.63,1.533,4272.5,13.583,8.509,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
689285355577523584,689285355577523584,15.81,2.022,3766.0,14.125,1.654,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661699566613242880,661699566613242880,0.3,3.3,,17.893,0.971,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661997882157921664,661997882157921664,4.99,2.951,3207.3,16.425,1.226,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661470460174102144,661470460174102144,9.73,0.979,5347.4,11.716,1.099,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
661527600418921600,661527600419858816,0.67,3.217,3067.9,17.521,1.044,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660210522927784576,660210522927784576,9.16,2.042,3748.5,14.601,3.397,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
610136701814354560,610136701814354560,12.47,1.115,4991.9,12.285,1.0,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660317068180478336,660317068180478336,14.66,2.905,3235.7,16.846,0.979,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660019998178653440,660019998178653440,8.81,0.84,5764.3,11.037,0.928,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
689484706483549312,689484706483549312,4.96,3.033,3156.5,17.285,0.965,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
689288718536008064,689288722832620928,15.1,2.823,3283.5,15.703,0.958,True,False,True,False,0,True,True,False,2021ApJ...921..167R,Praesepe
661528184534528896,661528184534528896,15.85,1.894,3882.6,14.273,1.058,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660700561516668288,660700561516668288,8.52,1.136,4944.4,12.469,1.049,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661690736160492928,661690736160492928,1.11,2.962,3200.5,17.428,0.993,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661504506378724224,661504506378724224,1.51,3.049,3145.7,18.392,1.098,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660751581432060800,660751581432060800,7.48,2.862,3261.6,16.508,1.076,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660733095892705792,660733095892705792,12.12,2.701,3346.4,16.408,1.026,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660247150408836864,660247150408836864,1.65,3.083,3125.2,17.764,0.983,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660627753231184128,660627753231184128,1.56,2.976,3192.3,17.671,0.971,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659950282269629568,659950282269629568,18.84,2.592,3398.3,16.118,1.005,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
686066363488497408,686066363488497408,0.92,3.048,3146.9,17.628,0.975,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659920144486898944,659920144486898944,1.13,2.978,3190.6,18.24,1.088,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660631047469277824,660631051767084288,20.23,2.136,3671.8,14.559,,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659985535361160832,659985535361160832,17.17,2.049,3742.2,14.699,0.985,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
609857047904101248,609857047904101248,9.57,1.092,5047.3,12.067,1.149,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
685747814353991296,685747814353991296,20.16,2.523,3431.9,15.839,1.058,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659980896796481792,659980896796481792,32.27,2.048,3743.5,15.298,1.026,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660862052286909312,660862052286909312,22.23,2.873,3254.8,16.913,0.998,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
611443230866052608,611443230866052608,28.1,2.965,3198.7,16.269,1.047,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660478013490829056,660478013490829056,13.18,1.858,3916.9,14.118,6.046,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
685803477130074240,685803477130074240,1.13,0.564,,9.146,0.879,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
686120132182881664,686120132182881664,11.26,1.523,4285.3,12.832,2.116,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
689646132830625920,689646132830625920,19.38,2.611,3389.4,15.809,0.993,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660348335542434048,660348335542434048,2.5,3.071,3133.1,17.982,1.027,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
685806775664988928,685806775664988928,0.31,3.306,,18.185,0.931,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660776595321126656,660776595321126656,0.58,3.038,3152.8,18.64,1.003,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
684924555022699648,684924555022699648,15.65,1.872,3903.9,14.195,0.954,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660878991637884672,660878991637884672,21.75,1.551,4250.1,13.511,0.988,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
610609831115899776,610609831115899776,0.59,3.007,3172.7,18.216,0.976,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660582913772038656,660582913772038656,26.57,2.667,3362.9,16.187,1.024,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
686133811655064704,686133811655064704,4.84,3.091,3120.9,17.677,1.006,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
684902835372591104,684902835372591104,0.55,3.216,3068.5,19.594,1.148,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660562126130388992,660562126130388992,28.6,2.666,3363.3,15.637,0.995,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
685854913658785024,685854913658785024,4.05,2.625,3382.9,16.669,1.094,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
612270540350655616,612270540350655616,18.66,1.096,5036.9,11.495,1.219,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
684988219321943936,684988219321943936,1.36,3.057,3140.8,17.615,0.973,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
686744143687763584,686744143687763584,14.45,2.826,3281.6,16.754,1.07,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
684584084375568384,684584084375568384,11.88,1.345,4539.2,12.467,1.038,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
636535048284271360,636535048284271360,22.58,2.646,3372.5,15.908,1.093,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
610888389810133760,610888389810133760,0.57,2.588,3400.3,15.911,0.994,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
636134890475398144,636134890475398144,2.75,2.98,3189.9,17.211,0.968,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
685342713039092864,685342713039092864,28.32,2.632,3379.1,16.4,0.933,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
687156151310669568,687156151310669568,15.41,1.973,3809.4,14.206,1.067,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
637001790970237824,637001790970237824,1.38,2.747,3323.5,16.266,1.139,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
637058175299995392,637058175299995392,1.82,3.082,3125.8,17.98,1.062,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
687239267517574016,687239267517574016,10.01,0.916,5531.1,11.278,1.547,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
632172628525953792,632172628525953792,0.64,3.505,,18.239,0.936,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
631903042018477440,631903042018477440,11.79,1.29,4632.5,12.348,0.963,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
632738395977951488,632738395977951488,11.97,1.312,4593.4,12.624,0.995,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
632625425453739904,632625425453739904,18.2,2.163,3650.8,14.538,1.07,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
659674614089018112,659674614089018112,19.38,3.033,3156.2,17.676,1.0,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659734537472590336,659734537472590336,27.5,2.831,3278.8,15.88,1.83,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661413800965826688,661413800965826688,25.02,2.644,3373.8,16.584,1.061,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
659253638574908672,659253638574908672,8.97,0.927,5496.1,11.496,0.91,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
660455473502515200,660455473502515200,17.88,2.66,3366.1,16.47,5.181,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661319380406234752,661319380406234752,1.02,2.922,3226.1,16.684,3.33,False,True,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
661405966945537280,661405966945537280,7.51,0.715,6139.9,9.9,7.371,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
664391102359279360,664391102359279360,0.29,2.579,3404.6,19.204,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665594556492201728,665594556492201728,1.34,2.939,3215.4,16.203,2.642,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
665248446550953728,665248446550953728,0.39,2.972,3194.7,19.177,0.976,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659862935518120064,659862939815527936,26.1,2.599,3395.1,16.379,1.056,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661547357268446080,661547357268446080,26.9,2.351,3523.7,15.393,1.001,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
660192209187177984,660192209187177984,31.58,2.752,3321.0,15.927,3.314,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659652967453856512,659652967453856512,26.87,1.544,4259.1,12.742,1.063,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665650425426585344,665650425426585344,10.53,2.495,3445.6,16.474,1.046,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659760650873720192,659760650873720192,23.38,2.587,3400.8,16.896,1.015,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661497638727087488,661497638727087488,26.1,2.423,3483.2,15.426,1.587,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
661438436898268672,661438436898268672,36.74,0.904,5565.6,9.858,0.945,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659241921904072960,659241921904072960,0.26,3.404,,17.822,0.997,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
663765548961708032,663765548961708032,1.61,2.93,3220.3,17.261,0.978,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661137789187131904,661137789187131904,0.51,2.999,3177.0,16.143,1.872,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
659490995646856704,659490995646856704,2.52,1.145,4922.1,11.716,1.06,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664309601059502464,664309601059502464,6.84,1.049,5156.1,11.167,1.21,True,True,True,False,0,True,False,False,2021ApJ...921..167R,Praesepe
661773375627598208,661773375627598208,25.36,2.196,3626.0,14.375,1.065,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
659417667669302912,659417667669302912,2.69,3.049,3145.9,17.588,1.096,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661462312620257664,661462312620257664,11.19,1.129,4959.2,12.199,6.667,False,True,False,False,3,True,False,False,2021ApJ...921..167R,Praesepe
664926049125744640,664926049125744640,24.0,3.455,,18.448,0.923,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661699910210446848,661699910210446848,20.7,1.478,4343.0,13.307,2.914,False,True,False,False,1,True,False,False,2021ApJ...921..167R,Praesepe
677799719675648128,677799719675648128,1.62,3.0,3177.1,17.116,0.982,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
662003860752394880,662003860752394880,1.13,2.703,3345.2,15.242,1.08,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
665530406860150912,665530406860150912,15.94,1.442,4393.0,13.627,0.969,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
658998483157410432,658998483157410432,18.8,2.504,3440.6,16.125,2.798,False,True,False,False,0,True,False,False,2021ApJ...921..167R,Praesepe
663082653459050752,663082653459050752,0.33,3.301,,18.428,1.076,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
661458979725746304,661458979725746304,0.85,2.809,3290.8,19.052,1.068,False,False,False,False,0,False,True,True,2021ApJ...921..167R,Praesepe
665240376308397440,665240376308397440,40.13,2.45,3468.2,15.609,1.063,False,False,False,False,0,False,False,False,2021ApJ...921..167R,Praesepe
664406087499336448,664406087499336448,16.88,,,18.36,0.944,False,False,False,True,0,True,False,False,2021ApJ...921..167R,Praesepe
2128134824634071424,2128134824634071424,1.11,0.569,,13.299,1.004,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128122008451548672,2128122008451548672,2.5,0.57,,13.337,1.031,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080469827339292672,2080469827339292672,2.09,0.574,,13.431,0.958,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128125135187725696,2128125135187725696,0.92,0.58,,13.324,1.027,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128133789541221888,2128133789541221888,3.74,0.607,6461.2,13.568,0.937,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128137229815871232,2128137229815871232,2.01,0.608,6460.6,13.535,0.978,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128145506212004608,2128145506212004608,2.31,0.609,6458.5,13.421,0.994,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128518829068874112,2128518829068874112,1.44,0.619,6444.4,13.69,0.957,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128121561774912128,2128121561774912128,1.83,0.622,6440.0,13.622,0.967,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128131216861127680,2128131216861127680,2.38,0.631,6424.4,13.651,0.909,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128132728689966720,2128132728689966720,1.38,0.652,6385.1,13.799,1.088,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128108951750969088,2128108951750969088,1.81,0.658,6373.3,13.709,1.301,True,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128121080738614016,2128121080738614016,1.49,0.67,6346.9,13.893,1.018,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128107714800080384,2128107714800080384,2.22,0.672,6343.6,13.877,1.036,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128018963596952832,2128018963596952832,2.49,0.672,6343.4,13.884,1.022,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128131216861484928,2128131216861484928,2.06,0.672,6342.0,13.881,1.013,False,False,True,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128118057081550464,2128118057081550464,1.9,0.674,6338.3,13.932,0.966,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128144857677611264,2128144857677611264,2.75,0.674,6338.1,13.918,1.013,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128133450244545024,2128133450244545024,0.67,0.675,6335.6,13.793,2.291,False,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128141524783121792,2128141524783121792,3.21,0.678,6327.8,13.987,1.019,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128132075854976896,2128132075854976896,3.03,0.681,6322.2,13.963,1.028,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128077168993658624,2128077168993658624,3.03,0.681,6321.4,13.998,0.974,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128124585431880704,2128124585431880704,2.04,0.682,6320.0,13.946,0.948,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128132075854974336,2128132075854974336,3.37,0.685,6311.6,14.06,1.0,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128109123549687680,2128109123549687680,3.15,0.698,6281.9,14.022,1.079,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128127265491233280,2128127265491233280,2.87,0.703,6269.2,14.122,1.051,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080097058538601088,2080097058538601088,4.81,0.725,6211.6,14.306,0.993,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128103179314615296,2128103179314615296,3.98,0.732,6192.5,14.142,0.937,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128128742959981312,2128128742959981312,5.83,0.734,6187.9,14.215,1.027,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128144960756839424,2128144960756839424,1.99,0.734,6187.2,14.198,0.986,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128145098195807872,2128145098195807872,5.18,0.742,6164.4,14.193,0.97,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128108539434091392,2128108539434091392,5.86,0.744,6160.2,14.358,0.94,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128126165979845376,2128126165979845376,4.56,0.746,6154.4,14.266,1.006,False,False,True,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128165817117806464,2128165817117806464,7.18,0.756,6123.5,14.286,1.059,True,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128130426587581440,2128130426587581440,6.35,0.759,6117.4,14.446,1.026,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128119190952918016,2128119190952918016,5.05,0.771,6081.5,14.316,1.402,False,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128098849987500160,2128098849987500160,6.53,0.774,6073.7,14.503,1.062,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128144926397113728,2128144926397113728,6.67,0.775,6070.0,14.514,1.001,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128120908939932032,2128120908939932032,7.15,0.778,6061.5,14.509,0.965,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128145957189232256,2128145957189232256,8.21,0.784,6043.8,14.55,0.986,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128102526479557248,2128102526479557248,6.23,0.793,6015.8,14.516,1.069,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128140425271501824,2128140425271501824,8.45,0.797,6003.1,14.683,0.991,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128151008070805888,2128151008070805888,7.42,0.799,5997.0,14.699,1.03,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080475084380577152,2080475084380577152,9.23,0.806,5976.6,14.783,0.981,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128096616604445312,2128096616604445312,7.0,0.808,5969.8,14.666,1.035,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128146472585332096,2128146472585332096,9.28,0.825,5918.5,14.844,0.96,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080086338300220032,2080086338300220032,9.82,0.833,5893.3,14.892,1.037,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128130186069010944,2128130186069010944,9.82,0.833,5892.8,14.879,1.081,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128131869696568960,2128131869696568960,9.08,0.837,5880.4,14.885,1.027,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080057785357418240,2080057785357418240,10.04,0.84,5873.4,14.933,0.998,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128106477849445248,2128106477849445248,9.88,0.863,5801.0,14.892,1.029,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128145785390512896,2128145785390512896,9.98,0.865,5794.9,14.993,0.967,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128108676873069952,2128108676873069952,9.68,0.873,5771.4,14.904,1.032,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128111975407524480,2128111975407524480,10.19,0.873,5769.5,15.062,1.012,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128072564788836096,2128072564788836096,10.44,0.873,5768.8,15.04,1.117,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128099670319729408,2128099670319729408,9.68,0.88,5747.5,15.156,0.927,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128120840220460544,2128120840220460544,10.67,0.883,5738.8,15.089,1.039,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128134549756166272,2128134549756166272,10.97,0.885,5732.1,15.181,0.997,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128122283329454208,2128122283329454208,10.53,0.887,5726.3,15.127,1.002,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128120702781491072,2128120702781491072,10.15,0.888,5724.5,15.036,0.986,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128132694330246144,2128132694330246144,9.69,0.89,5718.4,15.111,1.018,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128148018773587200,2128148018773587200,10.58,0.892,5711.9,15.115,0.968,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128198836827103616,2128198836827103616,10.41,0.9,5686.8,15.137,1.031,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128152760418078592,2128152760418078592,10.43,0.905,5671.4,15.169,1.01,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128133518964049920,2128133518964049920,11.03,0.906,5668.9,15.25,0.962,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128527487723005184,2128527487724909184,11.48,0.907,5665.4,15.269,0.998,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128138054449629824,2128138054451042176,11.24,0.913,5647.3,15.268,0.948,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128142933532501376,2128142933532501376,13.26,0.916,5636.2,15.249,1.055,False,False,False,True,0,True,False,False,2019ApJ...879...49C,NGC-6811
2127962819783332608,2127962819783332608,13.56,0.917,5635.0,15.272,1.006,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2080095615429775360,2080095615429775360,11.11,0.922,5618.9,15.312,1.028,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128119087873695232,2128119087873695232,10.22,0.944,5551.6,15.189,1.013,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128120256104862464,2128120256104862464,11.11,0.948,5540.3,15.398,0.976,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128139600637881472,2128139600637881472,11.71,0.966,5487.3,15.563,0.975,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128019994389145728,2128019994389145728,11.49,0.973,5464.2,15.496,1.012,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128158601573673728,2128158601573673728,10.93,0.978,5449.8,15.416,3.775,True,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128146713103563264,2128146713103563264,11.84,0.981,5442.8,15.52,1.018,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080096886739921152,2080096886739921152,15.08,0.981,5440.6,15.576,0.97,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2079958966750150272,2079958966750150272,12.17,0.985,5429.1,15.716,18.023,True,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128018379481370880,2128018379481370880,9.62,0.986,5427.0,15.574,0.972,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128098746908279680,2128098746908279680,11.8,0.989,5417.6,15.542,1.026,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128140253472804736,2128140253472804736,11.26,0.99,5414.9,15.559,1.136,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128146335146361856,2128146335146361856,9.88,0.999,5388.7,15.486,1.278,False,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128108024038073216,2128108024038073216,11.02,1.001,5383.8,15.641,0.953,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080090667627204736,2080090667627204736,10.9,1.007,5366.7,15.652,1.036,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128122420768295808,2128122420768295808,11.11,1.009,5360.0,15.722,1.038,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128128055765212416,2128128055765212416,11.02,1.014,5347.0,15.726,1.002,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128020166187804288,2128020166187804288,10.98,1.028,5307.9,15.782,0.97,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128018826157984512,2128018826157984512,11.08,1.033,5295.0,15.758,0.928,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128121218177579392,2128121218177579392,11.11,1.065,5207.4,15.952,1.067,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128514053065223808,2128514053065223808,11.11,1.066,5204.1,15.932,0.915,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128145304354240128,2128145304354240128,11.34,1.083,5160.3,15.99,1.007,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128132586950838912,2128132586950838912,11.98,1.086,5152.5,15.978,1.044,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128119671989269504,2128119671989269504,11.11,1.089,5143.0,15.988,1.02,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128121561774914304,2128121561774914304,10.46,1.099,5119.0,16.099,1.023,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128148671608654720,2128148671608654720,10.66,1.102,5109.1,16.154,0.995,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128006662810036224,2128006662810036224,10.87,1.103,5108.8,16.077,0.908,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128121012019139584,2128121012019139584,11.11,1.103,5108.5,16.025,1.056,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128108814312039040,2128108814312039040,11.03,1.108,5094.3,16.056,0.915,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128118916075039360,2128118916075039360,10.17,1.109,5092.0,16.127,0.962,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128178976898255744,2128178976898255744,10.67,1.111,5087.3,16.123,1.018,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128175334765924608,2128175334765924608,10.0,1.113,5082.6,15.995,1.19,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128131418719632000,2128131418719632000,10.71,1.123,5057.9,16.134,0.969,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128123069303321472,2128123069303321472,11.15,1.125,5052.4,16.024,1.093,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128148568529429120,2128148568529429120,10.94,1.129,5044.1,16.229,1.017,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128135408749666304,2128135408749666304,11.11,1.139,5017.9,16.284,1.006,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128104141387273344,2128104141387273344,13.16,1.144,5007.9,16.226,1.108,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2128112181565948800,2128112181565948800,10.44,1.149,4994.2,16.161,1.058,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128134446676949120,2128134446676949120,10.37,1.16,4968.9,16.016,1.126,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128124173114998272,2128124173114998272,10.9,1.161,4967.7,16.097,1.045,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128111700529584000,2128111700529584000,10.99,1.17,4946.6,16.282,1.04,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128149358803331840,2128149358803331840,10.78,1.17,4945.1,16.232,1.015,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128135649267419904,2128135649267419904,11.18,1.19,4901.6,16.411,1.037,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128144445360737408,2128144445360737408,10.39,1.225,4825.5,16.454,1.004,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128111700529585024,2128111700529585024,11.2,1.225,4824.9,16.514,0.974,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080089877353291136,2080089877353291136,11.85,1.23,4816.0,16.508,0.909,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128158910811242496,2128158910811242496,11.28,1.247,4780.2,16.579,1.148,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128118469398421632,2128118469398421632,11.29,1.253,4767.6,16.627,0.996,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128136714419757952,2128136714419757952,13.11,1.262,4750.7,16.68,1.023,False,False,False,True,0,True,False,False,2019ApJ...879...49C,NGC-6811
2128134618476431616,2128134618476431616,10.78,1.302,4674.5,16.887,1.073,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128139497558660224,2128139497558660224,12.16,1.307,4664.8,16.735,1.019,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080094000522047872,2080094000522047872,10.78,1.308,4663.2,16.783,1.044,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128132488171813376,2128132488173376512,13.16,1.311,4658.5,16.757,1.021,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2128108466414347264,2128108466414347264,11.79,1.323,4636.7,16.826,0.982,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128118572477645824,2128118572477645824,12.27,1.327,4629.8,16.8,1.032,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128139634997621376,2128139634997621376,12.02,1.341,4604.3,16.847,0.943,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128144204842804992,2128144204842804992,11.02,1.347,4594.6,16.888,0.996,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128116540951535744,2128116540951535744,11.61,1.362,4569.0,16.855,0.939,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128133518964044032,2128133518964044032,11.92,1.366,4562.2,16.894,0.986,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128119087873694208,2128119087873694208,11.53,1.369,4557.3,16.745,0.989,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128179114337220608,2128179114337220608,12.43,1.383,4535.0,16.983,0.988,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128155161299953024,2128155161299953024,12.1,1.39,4522.7,16.954,0.986,True,False,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080085685465236864,2080085685465236864,12.3,1.4,4507.6,16.89,0.944,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080064554225921792,2080064554225921792,11.91,1.407,4496.3,17.039,1.056,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128155096879780736,2128155096879780736,12.35,1.413,4487.7,17.019,1.053,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080477558281297152,2080477558281297152,12.54,1.418,4480.1,17.121,1.016,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080095993386737408,2080095993386737408,12.21,1.449,4432.7,17.165,0.99,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128134442376853120,2128134442376853120,18.83,1.484,4382.9,17.314,1.066,False,False,False,True,0,True,False,False,2019ApJ...879...49C,NGC-6811
2128122004151549184,2128122004151549184,12.93,1.491,4374.1,17.333,0.993,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128098884347245184,2128098884347245184,12.64,1.492,4372.6,17.237,0.979,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128118228880232704,2128118228880232704,17.68,1.492,4372.1,17.321,1.066,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2128098433369035392,2128098433369035392,13.22,1.492,4372.1,17.373,0.968,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128130387927588992,2128130387927588992,12.74,1.506,4353.3,17.305,1.039,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128107165044245888,2128107165044245888,11.55,1.507,4351.6,17.274,1.015,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128132282013368960,2128132282013368960,11.26,1.511,4346.9,17.098,1.029,True,False,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128120492322841728,2128120492322841728,12.95,1.512,4344.7,17.383,0.948,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128208144016975488,2128208144016975488,12.76,1.517,4338.5,17.293,0.92,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128019307193856768,2128019307193856768,12.88,1.518,4337.0,17.121,1.805,False,True,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128121389977163904,2128121389977163904,13.66,1.528,4323.8,17.358,1.043,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128156673128579328,2128156673128579328,12.99,1.555,4289.5,17.46,1.028,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128066998511354880,2128066998511354880,12.96,1.565,4276.0,17.477,1.025,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128108436354871936,2128108436354871936,13.32,1.566,4275.6,17.54,1.015,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128098712548536320,2128098712548536320,10.87,1.572,4268.0,17.375,1.021,False,False,False,False,0,False,False,False,2019ApJ...879...49C,NGC-6811
2128197904814375808,2128197909115389568,12.79,1.579,4259.5,17.45,1.014,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128151695265618944,2128151695265618944,12.04,1.582,4255.7,17.541,0.975,True,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128153619411014400,2128153619411014400,13.16,1.585,4251.7,17.535,1.052,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128149668040979456,2128149668040979456,12.79,1.596,4238.3,17.588,1.049,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128118327657867776,2128118327657867776,13.16,1.598,4235.2,17.599,1.035,True,False,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080097195977577472,2080097195977577472,13.35,1.653,4171.0,17.524,1.009,True,False,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080088537323743360,2080088537323743360,13.65,1.662,4160.9,17.748,0.977,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128107783519544448,2128107783519544448,12.44,1.706,4110.7,17.785,0.956,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128202410239878784,2128202410239878784,14.05,1.716,4100.0,17.846,0.983,False,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2080097260396182016,2080097260396182016,13.91,1.737,4077.2,17.921,0.977,True,False,False,True,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128134511096352640,2128134511096352640,14.43,1.768,4044.8,18.107,0.971,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128129632013326976,2128129632013326976,14.43,1.77,4041.7,18.008,0.981,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128122042811294208,2128122042811294208,14.43,1.784,4027.7,18.101,1.049,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2080089976131469568,2080089976131469568,14.43,1.835,3975.1,18.193,0.996,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128152068923234432,2128152068923234432,14.2,1.836,3974.0,18.21,1.073,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128119706349010944,2128119706349010944,14.34,1.933,3878.8,18.332,1.065,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128128910458794112,2128128910458794112,15.15,1.939,3873.2,18.407,0.95,False,False,False,False,0,False,True,True,2019ApJ...879...49C,NGC-6811
2128108981810511616,2128108981810511616,15.96,2.001,3816.1,18.342,1.066,True,False,False,False,0,True,True,False,2019ApJ...879...49C,NGC-6811
2128143478993406592,2128143478993406592,10.55,2.1,3729.3,18.888,0.996,False,False,False,True,0,True,False,False,2019ApJ...879...49C,NGC-6811
2076489767049653632,2076489767049653632,5.42,0.79,6375.2,15.102,1.006,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076487185762452096,2076487185762452096,4.81,0.785,6384.0,15.056,1.002,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076487155709622784,2076487155709622784,4.78,0.806,6339.8,15.125,0.942,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076299998219211136,2076299998219211136,5.06,0.812,6326.4,15.143,1.018,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076299482823091200,2076299482823091200,6.36,0.873,6168.9,15.722,1.016,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076581748067801088,2076581748067801088,4.44,0.831,6279.5,15.448,0.956,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076390226890883456,2076390226890883456,7.01,0.838,6263.7,15.622,0.922,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076384007778360576,2076384007778360576,4.9,0.866,6187.4,15.666,1.017,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076373115740869248,2076373115740869248,11.87,0.852,6227.6,15.626,0.917,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076488701897902592,2076488701897902592,13.89,0.956,5924.0,16.663,1.004,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076488323940764032,2076488323940764032,17.41,0.976,5862.7,16.782,0.945,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076298761268673152,2076298761268673152,18.19,1.04,5662.7,16.999,1.057,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076299306716879744,2076299306716879744,17.36,1.024,5713.9,16.966,1.014,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076582057305467392,2076582057305467392,18.19,1.016,5739.6,16.936,0.944,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076487155709634688,2076487155709634688,18.3,1.018,5733.1,16.993,0.98,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076487258788889344,2076487258788889344,18.04,1.061,5599.4,17.125,1.019,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076485639574178560,2076485639574178560,18.0,1.026,5706.2,17.18,1.0,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076487121349903360,2076487121349903360,18.33,1.062,5596.9,17.183,0.981,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076488044756008576,2076488044756008576,18.7,1.071,5568.7,17.299,1.004,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076298589469910784,2076298589469910784,19.62,1.098,5489.2,17.363,1.001,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076389745854474880,2076389745854474880,21.29,1.098,5490.1,17.302,0.985,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076487563719615744,2076487563719615744,21.75,1.08,5541.9,17.415,1.012,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076394139593796992,2076394139593796992,21.25,1.126,5407.4,17.494,1.031,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076485948811870976,2076485948811870976,21.54,1.118,5430.1,17.549,1.061,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076299512875311872,2076299512875311872,21.29,1.16,5309.8,17.534,0.971,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076297867915351040,2076297867915351040,20.82,1.195,5213.5,17.613,1.05,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076298211512782208,2076298211512782208,21.68,1.168,5288.7,17.759,1.033,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076299100558429568,2076299100558429568,21.98,1.219,5151.3,18.082,0.955,False,False,False,True,0,True,True,True,2015Natur.517..589M,NGC-6819
2076298207205146240,2076298207205146240,23.28,1.237,5104.7,18.098,1.025,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
2076295527145521792,2076295527145521792,21.23,1.281,4996.8,18.119,1.014,False,False,False,False,0,False,True,True,2015Natur.517..589M,NGC-6819
6772762864267173248,6772762864267173248,,1.778,4114.6,6.414,4.824,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184143881214538112,4184143881214538112,0.0,1.402,4628.2,7.054,2.984,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183949198935967232,4183949198935967232,0.0,1.551,4394.1,7.191,1.089,False,False,False,False,2,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184137077986034048,4184137077986034048,0.0,1.349,4725.8,8.035,1.065,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087762027643173248,4087762031955829120,0.0,1.282,4862.2,8.039,1.107,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084757199808535296,4084757199808535296,0.0,1.28,4867.4,8.049,0.941,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184200643491196928,4184200643505162112,0.0,1.382,4664.3,8.068,2.142,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184125807991900928,4184125807991900928,0.0,1.319,4785.9,8.133,0.947,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087842738668571008,4087842738668571008,0.0,0.086,,8.19,0.923,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183930438518525184,4183930438518525184,0.0,1.35,4725.2,8.256,1.12,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183862715472995840,4183862715472995840,,0.498,,8.325,0.92,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183939062813244032,4183939062813244032,2.746,0.26,,8.326,3.446,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087715165274595456,4087715165274595456,,1.295,4836.0,8.92,1.07,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087841918346863232,4087841918346863232,0.0,1.296,4833.9,9.028,1.133,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087816973176237696,4087816973176237696,0.0,1.13,5233.2,9.056,0.938,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183932259584775168,4183932259584775168,0.0,0.524,,9.129,2.265,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087284053638599296,4087284053638599296,,1.089,5345.5,9.302,0.901,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183936485832714240,4183936485832714240,0.0,1.246,4943.0,9.593,1.132,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183945694242627584,4183945694242627584,0.2498,0.826,6139.1,9.6,16.964,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084585817738646400,4084585817738646400,0.0,0.824,6145.0,9.63,0.944,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183946377129616128,4183946377129616128,0.0,0.426,,9.651,5.438,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184128934728130304,4184128934728130304,0.0,0.884,5965.0,9.759,0.879,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180839161574392704,4180839161574392704,1.594,0.849,6070.4,9.772,2.296,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088006054816932352,4088006054816932352,0.0,0.836,6109.2,9.783,5.207,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184214662277178624,4184214662277178624,,1.217,5011.5,9.881,5.537,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4081223953548454656,4081223953548454656,,0.787,6243.9,9.936,3.835,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087505708313800576,4087505708313800576,,0.787,6244.1,9.98,0.938,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183915388953023616,4183915388953023616,5.71,0.668,,9.993,0.937,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183942670575016320,4183942670587200000,20.717,0.711,6415.0,9.99,2.436,False,True,False,False,3,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183947824546397568,4183947824546397568,0.0,0.861,6036.0,10.044,4.473,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087856280717586560,4087856280717586560,0.0,0.842,6090.9,10.056,1.443,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183868006861843328,4183868006875355904,0.0,0.846,6079.2,10.086,1.931,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087800583580447488,4087800583580447488,4.696,0.766,6297.5,10.089,4.069,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088048523454649984,4088048523454649984,0.0,0.834,6113.9,10.103,1.304,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184074989936966528,4184074989936966528,,1.07,5399.6,10.117,1.341,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183932431383476864,4183932431383476864,7.12,0.821,6152.6,10.165,9.364,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183960808219724416,4183960808219724416,,0.873,6000.2,10.169,1.086,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184147420267682944,4184147420267682944,0.0,0.878,5985.7,10.173,1.191,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184126426467203456,4184126426467203456,0.0,0.856,6051.8,10.229,1.195,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183937104307997184,4183937104307997184,0.0,0.846,6079.5,10.261,0.911,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4085480609735772672,4085480614053203200,0.0,0.832,6120.5,10.269,0.874,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185533526471769088,4185533526471769088,,0.903,5909.6,10.277,0.894,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088066631036869632,4088066631036869632,0.0,0.844,6086.0,10.292,9.226,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088071230929226496,4088071230929226496,0.0,0.818,6159.9,10.308,0.979,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087773851703321088,4087773851703321088,0.0,0.741,6355.3,10.308,1.146,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087838688531416320,4087838688531416320,0.0,0.781,6259.3,10.319,1.074,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184134707164144384,4184134707164144384,0.0,0.809,6186.9,10.327,5.678,False,True,False,False,2,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183951187492990336,4183951088722812544,,0.806,6194.5,10.338,1.114,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088049451167613056,4088049451167613056,0.0,0.834,6115.6,10.348,0.948,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183952669270076032,4183952669270076032,,0.859,6042.0,10.371,0.888,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183935794330206208,4183935794330206208,0.0,0.844,6084.8,10.369,1.01,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183876248903626240,4183876248903626240,6.32,0.776,6272.8,10.372,1.123,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183937963301558656,4183937963301558656,0.0,0.848,6074.8,10.4,2.315,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4186053561113551872,4186053561113551872,,1.055,5444.4,10.406,0.807,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183868556628622720,4183868556628622720,0.0,0.774,6276.5,10.413,1.094,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184202975660299776,4184202979967363968,0.0,0.862,6032.1,10.423,0.968,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4085878328028458880,4085878328028458880,,0.852,6061.3,10.451,2.629,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088107995849289216,4088107995849289216,0.0,0.762,6306.1,10.471,0.991,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087773405026727808,4087773405026727808,0.0,0.784,6251.9,10.491,1.055,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087804603669963520,4087804603669963520,,0.775,6276.0,10.512,0.886,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184128659835431168,4184128659853450368,0.0,0.816,6166.9,10.657,24.717,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184128419331972352,4184128419331972352,0.0,0.826,6137.1,10.639,1.735,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184133092256577152,4184133092256577152,0.0,0.81,6182.2,10.647,2.256,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087732516937081088,4087732516937081088,6.7004,0.759,6314.2,10.69,0.825,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4184134810228514816,4184134810228514816,0.0,0.722,6394.1,10.741,1.63,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184134810228514816,4184134810228514816,0.0,0.722,6394.1,10.741,1.63,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087835042087186944,4087835042087186944,,0.746,6344.7,10.736,4.067,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180543152426577664,4180543152426577664,,0.76,6311.1,10.745,0.799,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184134810243354368,4184134810228514816,,0.586,,10.741,1.63,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184134810243354368,4184134810228514816,,0.586,,10.741,1.63,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184083579871659904,4184083579871659904,,0.814,6170.8,10.812,0.948,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087819550156339712,4087819550156339712,-8.8554,0.763,6305.2,10.867,0.974,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184129862426612096,4184129862426612096,0.1963,0.883,5970.2,10.939,1.32,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4199945134617822976,4199945134617822976,,0.903,5909.3,10.903,1.133,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087799621507741312,4087799621507741312,5.9859,0.756,6320.1,10.911,0.761,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4183939681278309120,4183939681278309120,3.3903,0.852,6061.6,10.935,21.306,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4083614807222135936,4083614811526758144,,0.748,6338.7,10.938,0.844,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183934355528796672,4183934355528796672,0.0,0.792,6230.2,10.939,0.809,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185644748947210880,4185644748947210880,,0.924,5844.4,10.97,0.981,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184188961192147840,4184188961192147840,0.0,0.811,6180.2,10.982,5.299,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084473255232485248,4084473255232485248,,0.772,6284.0,10.983,0.781,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184306093539476352,4184306093542030720,,0.994,5628.1,11.002,0.828,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088073876634320768,4088073876634320768,5.5579,0.774,6277.0,11.008,0.92,False,False,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4185006173212505344,4185006173212505344,,0.79,6237.1,11.03,0.996,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184128247533327872,4184128247533327872,0.0,0.844,6087.4,11.072,1.168,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184136906187904128,4184136906187904128,0.0,0.797,6218.0,11.112,1.269,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087855146846199040,4087855146846199040,1.0,0.727,6384.6,11.176,2.207,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183932534462716928,4183932534462716928,0.0,0.774,6278.0,11.198,2.249,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184157659469838592,4184157659469838592,6.9079,0.838,6102.6,11.202,1.049,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4184198788077655936,4184198788077655936,0.0,0.821,6151.8,11.261,0.83,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088053982340061696,4088053982340061696,,0.908,5891.7,11.318,0.882,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087807180650392832,4087807180650392832,0.0,0.898,5923.1,11.318,0.834,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087739595043527296,4087739595043527296,0.0,0.978,5675.9,11.353,3.14,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087853875535923200,4087853875535923200,0.0,0.797,6217.7,11.382,0.802,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184245586042699008,4184245586042699008,,0.817,6162.5,11.409,0.778,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087847067995609728,4087847067995609728,0.0,0.792,6231.6,11.428,0.846,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087826761390246272,4087826761390246272,,0.806,6195.3,11.447,0.843,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4082219904923606016,4082219904923606016,0.0,0.905,5901.0,11.464,4.828,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087786874044570880,4087786874044570880,24.6803,0.888,5955.9,11.471,1.834,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087832984815137152,4087832984815137152,30.0,0.923,5847.5,11.533,0.844,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088049107570207488,4088049107570207488,0.0,0.836,6110.7,11.602,0.779,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184128586826043904,4184128586826043904,0.8564,1.007,5586.3,11.612,1.65,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183945281925731840,4183945281925731840,10.1358,0.984,5658.4,11.624,,False,False,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087860506965490560,4087860506965490560,0.0,0.84,6098.8,11.64,0.721,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4089241111304212992,4089241111304212992,,1.25,4934.4,11.658,0.934,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087854665809853824,4087854665809853824,0.0,1.028,5524.1,11.687,,False,False,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183920989590558720,4183920989590558720,0.0,0.921,5854.0,11.696,1.016,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184144534049662720,4184144534049662720,23.3947,0.894,5936.9,11.727,1.062,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088110332311492224,4088110332311492224,20.95,0.92,5855.5,11.808,1.531,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084116184524404608,4084116184524404608,,0.96,5732.8,11.85,0.825,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087748833503644800,4087748833503644800,0.0,0.984,5657.8,11.854,1.213,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184088523369348608,4184088523369348608,,0.9,5917.0,11.87,0.911,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084360104312126976,4084360104312126976,,0.893,5938.5,11.87,1.705,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184343197746728832,4184343197746728832,,0.929,5826.7,11.924,0.894,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184200501759138688,4184200501759138688,0.0,1.043,5478.6,11.945,4.295,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184134771578949504,4184134771578949504,4.3471,0.936,5806.3,12.056,0.974,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087736159069458304,4087736159069458304,0.0,0.882,5971.7,12.084,0.925,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184724556484761856,4184724556484761856,,0.972,5695.7,12.088,0.908,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180901352700850304,4180901352700850304,,0.965,5717.3,12.13,1.749,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183911398915956992,4183911398915956992,,1.016,5560.8,12.135,0.96,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184312003414626688,4184312003414626688,,0.98,5668.9,12.141,0.979,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088057521393630848,4088057521393630848,16.8501,0.926,5838.8,12.169,0.968,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4183940501614355456,4183940501614355456,0.0,1.014,5567.5,12.179,1.917,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088863325977320576,4088863325977320576,,0.984,5658.7,12.188,1.109,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185236383460552192,4185236383460552192,,0.926,5838.5,12.25,1.004,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088004611707768320,4088004611707768320,-9.4286,0.932,5819.0,12.269,0.999,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183946896833495296,4183946896833495296,0.0,1.08,5373.2,12.334,27.342,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184135394358918656,4184135394358918656,0.0,0.966,5712.0,12.346,0.988,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087782677845919744,4087782677845919744,12.59,0.964,5719.5,12.35,1.201,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084645500601105536,4084645500601105536,20.1605,0.972,5695.7,12.359,0.995,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087855696602045312,4087855696602045312,22.3961,1.122,5254.1,12.406,1.324,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087838959097352064,4087838959097352064,10.9546,0.964,5719.5,12.416,0.925,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184292143485406080,4184292143485406080,,1.03,5517.0,12.493,1.027,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184182737768311296,4184182737768311296,-13.0,1.002,5603.3,12.551,1.116,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087737327300663680,4087737327300663680,-3.7328,0.984,5658.1,12.553,2.326,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184136558285344000,4184136558285344000,14.0356,0.992,5634.2,12.588,1.034,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087779825987639040,4087779825987639040,21.5902,1.089,5346.7,12.645,9.974,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185077881988637056,4185077881988637056,,1.05,5459.1,12.695,0.847,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087847862581712768,4087847862581712768,0.0,1.264,4902.9,12.689,1.183,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183936795070404352,4183936795070404352,0.0,1.033,5509.2,12.729,0.945,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184146900561610880,4184146900561610880,22.4733,1.035,5502.9,12.757,0.981,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4084598290324148480,4084598290324148480,0.0,1.118,5265.0,12.769,1.061,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183861684680803968,4183861684680803968,2.466,1.241,4955.2,12.758,0.937,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088774338574467584,4088774338574467584,,1.056,5441.2,12.777,1.036,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088042888457322624,4088042888457322624,21.9164,1.033,5509.2,12.778,0.969,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087297385217537920,4087297385217537920,,0.952,5755.1,12.78,0.904,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084076881293883136,4084076881293883136,,0.931,5822.7,12.781,0.922,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087919773206423424,4087919773206423424,12.7528,1.163,5146.2,12.896,6.269,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185621070776123776,4185621070776123776,,1.09,5342.7,12.875,1.036,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184981983955510784,4184981983955510784,,1.028,5523.2,12.924,0.999,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183940127965076224,4183940127966612224,0.0,1.216,5014.6,13.058,4.788,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087622153460553216,4087622153460553216,25.364,1.089,5345.0,13.017,0.956,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087762371240557696,4087762371240557696,22.5,1.077,5381.5,13.023,0.839,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4088034161083427968,4088034161083427968,22.3673,1.103,5306.2,13.023,1.034,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087855902760478592,4087855902760478592,21.8348,1.082,5367.1,13.022,0.989,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087789141787176704,4087789141787176704,,1.161,5150.8,13.042,0.904,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184140406570650496,4184140406570650496,22.3243,1.199,5053.7,13.07,7.85,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4084761464720609664,4084761464720609664,,1.143,5197.0,13.116,0.941,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183939475129977600,4183939475129977600,0.0,1.364,4697.2,13.125,1.855,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183850105448920576,4183850105448920576,22.48,1.106,5299.8,13.157,1.005,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183933256017241984,4183933256017241984,0.0,1.273,4882.9,13.181,1.111,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4181338236773492480,4181338236773492480,,1.218,5009.4,13.191,0.985,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084631172590018048,4084631172590018048,,1.194,5065.7,13.198,1.931,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087732546987665408,4087732546987665408,,1.14,5206.3,13.248,0.962,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084673847385973632,4084673847385973632,,1.078,5378.3,13.292,1.039,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184333027269774720,4184333027269774720,,1.105,5301.7,13.298,0.921,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183968401721906048,4183968401721906048,21.9235,1.172,5121.8,13.303,1.114,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4088060686802235392,4088060686802235392,5.5435,1.272,4885.9,13.295,1.049,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087714409360276864,4087714409360276864,22.6926,1.248,4938.7,13.319,3.008,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087807416862800128,4087807416862800128,0.0,1.468,4517.7,13.353,5.16,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088139851641492096,4088139851641960448,,1.196,5061.3,13.427,3.54,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087297071672096384,4087297071672096384,,1.434,4573.0,13.394,2.238,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4083991252520671232,4083991252520671232,,1.222,4999.6,13.446,0.93,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088051783318575488,4088051783318575488,23.64,1.207,5034.4,13.509,1.041,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4197452198170458624,4197452198170458624,,1.154,5168.5,13.522,1.054,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084555168851639680,4084555168851639680,,1.231,4978.6,13.544,0.921,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4082132154460682752,4082132154460682752,,,,13.584,5.226,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087769075699852416,4087769075699852416,23.6,1.256,4921.5,13.552,1.787,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087719632040698240,4087719632040698240,,1.223,4997.5,13.562,0.888,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184002319091491968,4184002319091491968,,1.465,4523.1,13.572,1.002,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183934046291267200,4183934046291267200,24.3397,1.235,4968.4,13.583,1.973,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4088827832375470592,4088827832375470592,,1.201,5049.0,13.585,0.965,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087799655867454720,4087799655867454720,23.12,1.226,4989.9,13.601,0.97,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4087900875348737792,4087900875348737792,,1.232,4976.1,13.603,1.007,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183930777809206656,4183930777809206656,28.0676,1.393,4644.9,13.623,2.928,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087451282486444544,4087451282486444544,,1.32,4784.1,13.678,1.3,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180866580646454144,4180866580646454144,,1.201,5049.2,13.682,1.01,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184491498683368448,4184491498683368448,,1.245,4945.1,13.695,1.038,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180137703212436096,4180137703212436096,,1.205,5040.7,13.709,1.009,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183911059625672320,4183911059625672320,24.6052,1.342,4740.6,13.877,1.027,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4184140994996369152,4184140994996369152,21.4947,1.495,4476.5,13.929,11.016,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4185312902600748032,4185312902600748032,,1.672,4236.6,13.907,1.383,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183950534662831488,4183950534662831488,,1.393,4645.3,13.944,1.016,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084174462953441792,4084174462953441792,,1.405,4622.9,13.95,0.959,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087709049240821632,4087709049240821632,21.9122,1.319,4786.1,13.979,1.139,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4084650276604851200,4084650276604851200,22.4026,1.466,4521.0,13.991,1.924,False,True,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4183933771413328512,4183933771413328512,21.7863,1.634,4283.1,14.016,2.42,False,True,False,False,1,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084751706554608000,4084751706554608000,25.2252,1.301,4822.4,14.073,0.893,False,False,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4184234041170641664,4184234041170641664,,1.371,4684.9,14.1,1.054,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087825563110796672,4087825563110796672,23.7574,1.402,4627.8,14.167,1.159,False,False,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087909808881945728,4087909808881945728,,1.368,4690.7,14.221,0.862,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088801723276726528,4088801723276726528,,1.391,4648.7,14.282,0.926,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180826036154214528,4180826036154214528,,1.428,4584.1,14.275,0.927,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183944182414043136,4183944182414043136,20.5619,1.476,4505.5,14.315,1.081,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4184259570456114432,4184259570456114432,,1.501,4466.7,14.438,1.05,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087858819031214336,4087858819031214336,22.9984,1.605,4320.8,14.46,2.726,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087850405202135680,4087850405202135680,0.0,1.954,3930.6,14.462,2.533,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184216410318475264,4184216410318475264,,1.992,3894.4,14.53,12.684,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184985454289203328,4184985454289203328,,1.529,4425.5,14.488,1.001,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084094232962015616,4084094232962015616,,1.577,4358.4,14.486,1.047,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087776153806172672,4087776153806172672,19.1,1.663,4247.1,14.508,1.12,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4184063857381713792,4184063857381713792,,1.671,4237.5,14.538,3.151,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185667112826157696,4185667112826157696,,1.594,4335.2,14.657,0.997,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185630073027808128,4185630073027808128,,1.644,4270.4,14.684,0.944,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088733755406880896,4088733755406880896,,1.986,3900.3,14.767,1.363,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088801723287036800,4088801723287036800,,,,14.92,1.167,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087838104415873920,4087838104415873920,20.0173,1.7,4202.8,14.925,1.022,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4084605815107008256,4084605815107008256,0.0,1.883,4002.3,15.038,1.154,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087208973295685888,4087208973295685888,,1.819,4069.8,15.103,0.957,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087850783153647104,4087850783153647104,,1.941,3943.4,15.212,1.191,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183947102991940608,4183947102991940608,17.9,1.841,4045.7,15.304,0.965,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4183867079159884672,4183867079159884672,19.1114,1.877,4008.5,15.356,1.029,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4185124714308269312,4185124714308269312,,2.146,3753.7,15.427,1.692,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183935248882039168,4183935248882039168,,2.109,3786.2,15.432,0.953,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087824807196545664,4087824807196545664,19.7648,2.041,3848.1,15.586,3.899,False,True,False,False,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087247426156801536,4087247426156801536,,1.947,3937.7,15.55,1.037,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4187541406502065536,4187541406502065536,,2.211,3699.6,15.766,1.115,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184101893612978944,4184101893612978944,,2.037,3851.2,15.798,1.186,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084617394338908672,4084617394338908672,22.5664,2.104,3790.3,15.808,1.003,False,False,False,False,0,False,True,True,2020ApJ...904..140C,Ruprecht-147
4185571043002405504,4185571043002405504,,2.058,3832.2,15.818,1.294,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087020544491408896,4087020544491408896,,2.124,3772.7,15.907,1.057,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184554445722225536,4184554445722225536,,2.017,3870.1,15.911,0.95,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084119143773162496,4084119143773162496,,2.116,3780.0,15.971,1.06,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180850397208962688,4180850397208962688,,2.356,3590.9,15.986,1.122,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184353166381835136,4184353166381835136,,2.12,3775.8,16.041,1.003,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087850817519310336,4087850817519310336,,,,16.063,1.029,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185288124912446848,4185288124912446848,,2.128,3768.8,16.078,0.949,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4082446851004435072,4082446851004435072,,2.191,3715.4,16.136,1.026,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4082432458578047232,4082432458578047232,,2.2,3708.0,16.184,2.74,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184828460335166848,4184828460335166848,,2.134,3763.6,16.212,3.342,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180879018872068864,4180879018872068864,,2.429,3543.4,16.214,2.341,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088060892960421248,4088060892960421248,21.6887,2.206,3703.2,16.2,1.056,False,False,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4087770239621640704,4087770239621640704,21.8097,2.203,3705.9,16.219,1.052,False,False,False,True,0,True,True,False,2020ApJ...904..140C,Ruprecht-147
4185009643545958272,4185009643545958272,,2.153,3747.8,16.228,0.926,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087735025198194176,4087735025198194176,,2.221,3691.7,16.252,0.966,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183938852347590400,4183938852347590400,-20.7,2.189,3717.2,16.294,0.939,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184135806675835008,4184135806679057920,9.0596,2.227,3686.8,16.294,0.992,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184111239462279424,4184111239462279424,,2.264,3657.3,16.383,1.248,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184213390966718592,4184213390966718592,,2.23,3684.4,16.376,0.98,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183911776874132736,4183911776874132736,,2.288,3639.8,16.421,1.091,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087071091979097088,4087071091979097088,,2.3,3630.8,16.478,1.051,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184979406975094144,4184979406975094144,,2.24,3675.9,16.479,1.043,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185794763562411136,4185794763562411136,,2.199,3709.2,16.513,1.02,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087725262729508736,4087725262729508736,0.0,2.371,3580.9,16.541,1.11,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084099039017310848,4084099039017310848,,2.542,3478.0,16.558,1.017,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088057212156821888,4088057212156821888,0.7,2.636,3429.8,16.566,1.162,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184176827898941312,4184176827898941312,,2.552,3472.4,16.62,1.021,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183966546297461632,4183966546297461632,,2.632,3432.0,16.622,0.871,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4101698200096380032,4101698200096380032,,2.528,3485.7,16.735,1.994,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4187574250107052288,4187574250107052288,,2.309,3624.3,16.706,0.974,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4179531189409378048,4179531189409378048,,2.32,3616.3,16.715,0.993,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088118067567206784,4088118067567206784,,2.402,3560.3,16.723,1.044,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184861686201347072,4184861686201347072,,2.352,3593.9,16.729,0.961,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4089095052377089280,4089095052377089280,,2.556,3470.6,16.77,0.98,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087736262148677632,4087736262148677632,,2.159,3742.4,16.787,0.988,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183920714712626688,4183920714712626688,0.0,2.576,3460.2,16.798,0.914,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180745565646169984,4180745565646169984,,2.294,3635.4,16.826,1.015,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184530325188172672,4184530325188172672,,2.332,3607.5,16.839,1.092,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184079353623862528,4184079353623862528,,2.471,3518.0,16.846,0.958,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184128144454095488,4184128144454095488,0.0,2.45,3530.5,16.848,1.005,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084648215020544896,4084648215020544896,,2.158,3743.3,16.87,1.032,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184262594113102336,4184262594113102336,,2.235,3680.4,16.88,1.001,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184286061811508864,4184286061811508864,,2.431,3542.1,16.881,0.963,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184167928723405312,4184167928723405312,0.0,2.466,3521.0,16.879,1.037,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184728851452376832,4184728851452376832,,2.588,3453.7,16.96,0.962,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084194769558646528,4084194769558646528,,2.475,3515.4,16.972,0.983,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180708663286058240,4180708663286058240,,2.454,3527.8,17.031,0.971,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087576347624240896,4087576347624240896,,2.296,3633.5,17.072,0.947,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185551805852891392,4185551805852891392,,2.489,3507.4,17.129,1.071,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4081935822925977088,4081935822925977088,,2.667,3414.9,17.135,1.091,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087915375163757184,4087915375163757184,,2.665,3415.7,17.148,1.022,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4198297069771238528,4198297069771238528,,2.655,3420.6,17.186,1.027,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4197424194982998144,4197424194982998144,,2.639,3428.3,17.202,0.969,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184345950836631296,4184345950836631296,,2.641,3427.3,17.232,1.079,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4181354110972066048,4181354110972066048,,2.534,3482.5,17.224,0.975,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087858681592239104,4087858681592239104,0.0,2.71,3394.6,17.335,2.154,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184221220682028160,4184221220682028160,,2.533,3482.7,17.282,1.014,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088058139870043264,4088058139870043264,0.0,2.594,3450.7,17.304,1.06,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087824704117287040,4087824704117287040,,2.47,3518.7,17.335,1.091,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185325306467181440,4185325306467181440,,2.652,3422.1,17.341,1.043,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184130820203725056,4184130820203725056,0.0,2.625,3435.5,17.371,1.024,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087742824859102208,4087742824859102208,0.0,2.608,3443.9,17.401,0.961,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180706013293056640,4180706013293056640,,2.35,3595.1,17.412,1.036,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185835063234404096,4185835063234404096,,2.653,3421.8,17.424,1.013,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4082207638503600256,4082207638503600256,,2.611,3442.3,17.426,0.995,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4083596600864729344,4083596600864729344,,2.3,3630.5,17.434,1.059,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4083839867817876352,4083839867817876352,,2.602,3446.6,17.432,0.964,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084126118799904640,4084126118799904640,,2.586,3454.7,17.45,1.021,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183938268233045120,4183938268233045120,0.0,2.4,3561.3,17.504,2.249,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184913676789036160,4184913676789036160,,2.547,3475.3,17.476,1.032,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4179511879236506112,4179511879236506112,,2.684,3406.8,17.481,0.995,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088124114881222528,4088124114881222528,0.0,2.657,3419.7,17.484,1.098,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087810960221789568,4087810960221789568,,2.59,3452.9,17.583,0.994,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4101219779417245696,4101219779417245696,,2.656,3420.1,17.611,1.003,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183933908852283264,4183933908852283264,0.0,2.486,3509.3,17.617,0.994,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088224131767803904,4088224131767803904,,2.563,3466.7,17.628,0.995,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087205709123826560,4087205709123826560,,2.627,3434.4,17.674,1.366,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180588296824065280,4180588296824065280,,2.628,3433.6,17.661,1.028,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4181432756111585024,4181432756111585024,,2.647,3424.7,17.683,1.062,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184117935303168640,4184117935303168640,,2.621,3437.4,17.693,1.078,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4199836897135629440,4199836897135629440,,2.681,3408.4,17.717,1.042,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180980100919990400,4180980100919990400,,2.838,3333.2,17.738,0.913,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185890829088049024,4185890829088049024,,2.589,3453.4,17.749,1.021,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184145285660713216,4184145285660713216,,2.444,3533.7,17.812,1.013,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088297318009452544,4088297318009452544,,2.551,3473.2,17.921,2.455,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4181346203929931776,4181346203929931776,,2.773,3364.6,17.861,1.098,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180790435162745984,4180790435162745984,,2.745,3377.8,17.86,0.998,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088770284125296384,4088770284128371328,,2.764,3369.0,17.874,1.014,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4089167890707133824,4089167890707133824,,2.908,3296.8,17.884,1.034,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4089021453814864512,4089021453814864512,,2.748,3376.2,17.9,0.889,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184845605842332928,4184845605842332928,,2.672,3412.3,17.919,1.073,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183915625163389952,4183915625163389952,,2.654,3421.4,17.966,1.077,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084196414521711104,4084196414521711104,,3.033,3225.0,17.991,0.991,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180583692619791360,4180583692619791360,,2.761,3370.1,17.994,1.099,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084250947727072384,4084250947727072384,,0.957,5740.2,18.113,2.803,False,True,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184987580281615616,4184987580281615616,,2.919,3290.8,18.026,1.053,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4181373794800979712,4181373794800979712,,2.872,3315.9,18.05,1.047,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4089031516903252608,4089031516903252608,,2.632,3431.7,18.061,1.129,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084605810804088960,4084605810804088960,,2.772,3364.9,18.072,0.969,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4089004377024499072,4089004377024499072,,2.254,3665.4,18.15,1.178,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087083010501853952,4087083010501853952,,2.51,3495.7,18.171,1.045,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180829192945688960,4180829192945688960,,2.726,3386.7,18.19,1.032,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4181318750497355264,4181318750497355264,,2.375,3578.0,18.198,1.046,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180761435540745472,4180761439848143232,,2.324,3613.4,18.278,2.164,False,True,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180732470284773120,4180732470284773120,,2.762,3369.8,18.213,0.993,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088960426604762112,4088960426604762112,,,,18.266,0.872,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087903555409106432,4087903555409106432,,2.112,3782.9,18.316,1.07,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183924975308561024,4183924975308561024,0.0,2.763,3369.5,18.305,0.973,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087851947086575616,4087851947086575616,,,,18.342,1.015,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185010360794868992,4185010360794868992,,2.939,3279.8,18.397,0.985,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180793596258759296,4180793596258759296,,1.96,3924.7,18.422,1.044,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185221368254621952,4185221368254621952,,2.816,3343.6,18.417,0.95,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184135080816938240,4184135080816938240,,2.844,3329.9,18.415,1.03,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088886209565507968,4088886209565507968,,2.747,3376.8,18.429,1.019,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185621075076077696,4185621075076077696,,2.311,3622.4,18.523,1.0,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184719200659984640,4184719200659984640,,-0.039,,18.478,0.947,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087798865581321216,4087798865581321216,,2.55,3473.4,18.566,1.064,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088837865419851392,4088837865419851392,,2.513,3493.6,18.639,1.0,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183919237232621056,4183919237232621056,,0.004,,18.651,0.993,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184292792011931776,4184292792011931776,,2.869,3317.3,18.676,1.006,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088872053358849152,4088872053358849152,,3.13,3163.9,18.756,0.903,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184880412256044544,4184880412256044544,,2.74,3380.3,18.76,0.962,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183928888026931328,4183928888026931328,,0.012,,18.771,1.039,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4179856331312082048,4179856331312082048,,2.587,3454.2,18.772,1.044,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087806832745520128,4087806832745520128,,-0.167,,18.803,0.902,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
6869397395034081792,6869397395034081792,,0.04,,18.81,0.912,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088038799638160128,4088038799638160128,,2.48,3512.3,18.833,1.1,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184169822810795648,4184169822810795648,,-0.021,,18.866,1.042,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184970503493068032,4184970503493068032,,2.475,3515.6,18.91,1.014,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088108859141437056,4088108859141437056,,-0.064,,18.929,0.986,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180769063402755072,4180769063402755072,,2.813,3345.0,18.946,1.111,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184856880131191168,4184856880131191168,,,,18.968,0.991,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184524857687128192,4184524857687128192,,2.615,3440.1,18.978,0.975,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087760069140238336,4087760069140238336,,2.95,3274.0,19.007,1.109,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184283995918745344,4184283995918745344,,2.985,3253.8,19.058,1.059,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183937688413579648,4183937688413579648,,0.073,,19.066,0.969,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4181010921602795776,4181010921602795776,,2.806,3348.8,19.146,1.042,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087067857852223488,4087067857852223488,,2.581,3457.5,19.147,0.965,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184350550732792320,4184350550732792320,,2.81,3346.8,19.145,1.004,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4083221839189590528,4083221839189590528,,0.226,,19.181,1.027,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184775649418128128,4184775649418128128,,2.586,3454.8,19.207,0.999,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084076365883724672,4084076365883724672,,1.65,4263.6,19.214,1.009,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184196073644880000,4184196073644880000,,0.006,,19.233,0.962,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4088014094979188736,4088014094979188736,,1.989,3896.8,19.24,1.055,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088060819936392448,4088060819936392448,,2.656,3420.1,19.265,1.016,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185328497609129600,4185328497609129600,,3.158,3146.5,19.254,1.028,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087965609094170112,4087965609094170112,,2.575,3460.8,19.353,1.007,False,False,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087929776188134784,4087929776188134784,,2.722,3388.6,19.312,1.078,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4181346203936155136,4181346203936155136,,,,19.325,1.019,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183847562828165248,4183847562828165248,,0.039,,19.375,1.018,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184325674282311680,4184325674282311680,,2.69,3404.0,19.384,1.122,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087586792985303936,4087586792985303936,,2.916,3292.6,19.394,1.019,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4089143808817740544,4089143808817740544,,1.099,5318.5,19.458,1.114,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183978061110910592,4183978061110910592,,0.181,,19.493,0.971,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087731103883037440,4087731103883037440,,1.843,4044.1,19.499,1.002,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185682162396865536,4185682162396865536,,2.586,3454.9,19.489,1.005,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084176623312365696,4084176623312365696,,2.288,3639.7,19.526,1.013,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184332035135655680,4184332035135655680,,2.13,3767.8,19.541,0.995,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087629742658237824,4087629742658237824,,2.451,3529.9,19.567,1.035,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4180552150379613568,4180552150379613568,,2.362,3586.9,19.56,1.087,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185619215351379328,4185619215351379328,,2.569,3463.8,19.54,1.074,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4183961873375118336,4183961873375118336,,2.294,3635.1,19.613,1.026,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180568647346513408,4180568647346513408,,2.25,3668.7,19.586,1.149,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184148073089506304,4184148073089506304,,0.028,,19.563,0.985,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4183926006112672768,4183926006112672768,,0.272,,19.612,0.985,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087787591292403840,4087787591292403840,,2.917,3292.1,19.596,1.063,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087948845846501632,4087948845846501632,,2.007,3879.7,19.611,1.079,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184525407443015424,4184525407443015424,,2.504,3499.1,19.611,1.041,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184059008355175296,4184059008355175296,,2.661,3417.7,19.62,1.123,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087664587724633472,4087664587724633472,,2.522,3488.7,19.641,1.059,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084571764594133760,4084571764594133760,,2.176,3728.1,19.661,1.012,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185610350538649600,4185610350538649600,,2.243,3674.1,19.643,1.002,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184305230242132224,4184305230242132224,,2.662,3417.6,19.66,0.952,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087225779520703744,4087225779520703744,,2.321,3615.5,19.686,1.068,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185163330346468992,4185163330346468992,,2.549,3474.3,19.689,1.009,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180547717973651072,4180547717973651072,,2.218,3693.9,19.711,1.04,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4084718927353312768,4084718927353312768,,2.543,3477.6,19.716,1.081,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180766971763690240,4180766971763690240,,1.272,4885.3,19.744,1.015,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184944321373997056,4184944321373997056,,2.018,3869.0,19.73,1.042,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180633449810080512,4180633449810080512,,2.924,3288.1,19.734,1.001,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4187707153578427008,4187707153578427008,,0.216,,19.787,1.006,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184355124875213568,4184355124875213568,,1.713,4188.2,19.803,1.078,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180917875430157824,4180917875430157824,,2.467,3520.3,19.807,1.106,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084223524348494080,4084223524348494080,,2.039,3849.6,19.814,1.111,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184228268723020160,4184228268723020160,,2.243,3673.8,19.821,0.924,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088036875488550016,4088036875488550016,,2.694,3401.8,19.861,1.07,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4083558732135405056,4083558732135405056,,3.043,3219.0,19.872,1.032,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087088031319590400,4087088031319590400,,2.389,3568.5,19.884,1.018,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4087978700162332928,4087978700162332928,,2.405,3558.3,19.929,1.021,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087633457804357376,4087633457804357376,,2.014,3872.6,19.944,1.081,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4197448899624287744,4197448899624287744,,2.425,3546.0,19.94,1.039,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185456801170338688,4185456801170338688,,2.763,3369.2,19.954,1.033,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084575441086382336,4084575441086382336,,2.965,3265.2,19.959,0.984,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185002732932942336,4185002732932942336,,2.59,3452.9,19.991,1.085,False,False,False,False,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180742988660691328,4180742988660691328,,2.767,3367.6,20.015,1.126,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4088054398962757504,4088054398962757504,,,,20.116,1.026,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4185287235858169344,4185287235858169344,,1.479,4501.3,20.196,1.041,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184215516965749248,4184215516965749248,,2.503,3499.6,20.263,0.994,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184471913627239424,4184471913627239424,,1.585,4348.0,20.323,1.04,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4184465655859443200,4184465655859443200,,2.071,3820.1,20.308,1.033,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180795623486016640,4180795623486016640,,2.465,3521.6,20.287,0.968,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184268503970257024,4184268503970257024,,1.437,4568.8,20.399,0.982,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087705475821990528,4087705475821990528,,1.794,4097.0,20.392,0.951,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084493527466449408,4084493527466449408,,1.408,4619.0,20.385,1.024,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4084336297311230592,4084336297311230592,,,,20.436,1.098,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4184541041125491328,4184541041125491328,,2.428,3543.8,20.437,1.062,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185358944642725248,4185358944642725248,,2.465,3521.6,20.481,1.037,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4180907846680733056,4180907846680733056,,3.065,3205.3,20.491,0.908,False,False,False,False,0,False,False,False,2020ApJ...904..140C,Ruprecht-147
4185111760669707392,4185111760669707392,,1.55,4395.1,20.622,1.124,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147
4087793574184452352,4087793574184452352,,1.024,5535.5,20.735,,False,False,False,True,0,True,False,False,2020ApJ...904..140C,Ruprecht-147

